$\mathcal{H}_2$-optimal model reduction of linear quadratic-output systems by multivariate rational interpolation

This paper addresses the $\mathcal{H}_2$-optimal approximation of linear dynamical systems with quadratic-output functions, also known as linear quadratic-output systems. Our major contributions are threefold. First, we derive interpolatory first-order optimality conditions for the linear quadratic-output $\mathcal{H}_2$ minimization problem. These conditions correspond to the mixed-multipoint tangential interpolation of the full-order linear- and quadratic-output transfer functions, and generalize the Meier-Luenberger optimality framework for the $\mathcal{H}_2$-optimal model reduction of linear time-invariant systems. Second, given the optimal interpolation data, we show how to enforce the interpolatory optimality conditions explicitly by Petrov-Galerkin projection of the full-order model. Third, to find the optimal interpolation data, we build on this projection framework and propose a generalization of the iterative rational Krylov algorithm for the $\mathcal{H}_2$-optimal model reduction of linear quadratic-output systems, called LQO-IRKA. Upon convergence, LQO-IRKA produces reduced linear quadratic-output systems that satisfy the interpolatory optimality conditions. The method only requires solving shifted linear systems and matrix-vector products, thus making it suitable for large-scale problems. Numerical examples are included to illustrate the effectiveness of the proposed method.

==> graphics/data/AdvecDiff3000_H2errors.dat <==
2	0.16177862	0.16177863	0.87668948
4	0.041469652	0.04146962	0.3849312
6	0.013775466	0.013775463	0.12809537
8	0.0057899139	0.0057899146	0.036045415
10	0.0027656046	0.0027656108	0.0096775324
12	0.00099463339	0.00099463431	0.0025765019
14	0.00034249786	0.00034249747	0.00068931187
16	0.00011836845	0.00011836932	0.00019670113
18	4.5462372e-05	4.5462235e-05	6.0132829e-05
20	1.8412965e-05	1.8412678e-05	2.2159866e-05
22	8.0463447e-06	8.0463212e-06	1.0791744e-05
24	3.6596195e-06	3.6580173e-06	5.4254655e-06
26	1.7281911e-06	1.727425e-06	2.805817e-06
28	8.398469e-07	8.4568079e-07	1.4592003e-06
30	4.2339905e-07	4.0931962e-07	7.516852e-07


==> graphics/data/AdvecDiff3000_IRKA_eigsInit_r30conv.dat <==
1	1	1
2	0.76496982	0.99226072
3	0.1677811	0.89738864
4	0.0077120058	0.76007317
5	0.00029793743	0.63031648
6	5.4918287e-05	451.18057
7	5.8554567e-05	557.80077
8	2.5080312e-06	21081.865
9	1.3466508e-06	0.24622851
10	9.4694876e-07	0.19941036
11	7.1665575e-07	0.15017001
12	5.9178806e-07	0.11911096
13	5.1599683e-07	0.082510044
14	4.8889911e-07	0.063297436
15	4.597975e-07	0.044281693
16	4.409022e-07	0.034075066
17	4.3832128e-07	0.027039541
18	4.3223923e-07	0.021515081
19	4.2518179e-07	0.017504903
20	4.2784197e-07	0.013994553
21	4.1345659e-07	0.011392568
22	4.2429135e-07	0.0091474144
23	4.1709945e-07	0.0074576087
24	4.1800521e-07	0.0060149838
25	4.1936017e-07	0.0049134919
26	4.1981085e-07	0.0039806692
27	4.2384543e-07	0.0032590824
28	4.2651395e-07	0.0026517025
29	4.2250485e-07	0.0021763635
30	4.2026105e-07	0.0017780458
31	4.1299898e-07	0.0014630877
32	4.2429135e-07	0.0011999832
33	4.2116001e-07	0.0010147975
34	4.2784197e-07	0.00093405799
35	4.1755257e-07	0.00085700704
36	4.2339905e-07	0.00077229972
37	4.2205705e-07	0.00069446428
38	4.1755257e-07	0.00061709807
39	4.1981085e-07	0.00054742525
40	4.1345659e-07	0.00048165414
41	4.1024256e-07	0.0004231841
42	4.247368e-07	0.00036964761
43	4.1116342e-07	0.00032248729
44	4.0839461e-07	0.00028014756
45	4.1936017e-07	0.00024310493
46	4.1845735e-07	0.00021029223
47	4.2160877e-07	0.0001817368
48	4.2250485e-07	0.00015668234
49	4.2026105e-07	0.00013497041
50	4.2026105e-07	0.00011605315
51	4.1573712e-07	9.9715439e-05
52	4.1345659e-07	8.5555188e-05
53	4.2384543e-07	7.3359805e-05
54	4.1800521e-07	6.2832155e-05
55	4.1299898e-07	5.3786089e-05
56	4.1664584e-07	4.6001418e-05
57	4.2205705e-07	3.9325012e-05
58	4.1619173e-07	3.3593658e-05
59	4.1800521e-07	2.8686027e-05
60	4.1070324e-07	2.4481308e-05
61	4.1345659e-07	2.0885665e-05
62	4.1070324e-07	1.7809825e-05
63	4.1162307e-07	1.5182465e-05
64	4.139137e-07	1.2937809e-05
65	4.2695708e-07	1.1022197e-05
66	4.256263e-07	9.3873038e-06
67	4.2384543e-07	7.9931841e-06
68	4.2828373e-07	6.8043465e-06
69	4.2607036e-07	5.7912665e-06
70	4.2026105e-07	4.9279815e-06
71	4.2339905e-07	4.1927214e-06
72	4.2784197e-07	3.5665399e-06
73	4.2295219e-07	3.0334605e-06
74	4.1981085e-07	2.5796766e-06
75	4.2518179e-07	2.1935439e-06
76	4.1800521e-07	1.8649859e-06
77	4.2384543e-07	1.5854632e-06
78	4.2205705e-07	1.3477094e-06
79	4.1437031e-07	1.1455058e-06
80	4.1664584e-07	9.7357185e-07
81	4.2071077e-07	8.2737977e-07
82	4.1528202e-07	7.0308018e-07
83	4.1528202e-07	5.9743e-07
84	4.139137e-07	5.0761506e-07
85	4.2872503e-07	4.312883e-07
86	4.2695708e-07	3.6642547e-07
87	4.2429135e-07	3.1129289e-07
88	4.2250485e-07	2.6444098e-07
89	4.2384543e-07	2.2464355e-07
90	4.2339905e-07	1.9082751e-07
91	4.2384543e-07	1.6210552e-07
92	4.2429135e-07	1.3767826e-07
93	4.2828373e-07	1.169439e-07
94	4.2607036e-07	9.9328351e-08
95	4.256263e-07	8.4372859e-08
96	4.1619173e-07	7.1652399e-08
97	4.2339905e-07	6.0864284e-08
98	4.2518179e-07	5.1688106e-08
99	4.0978135e-07	4.3888016e-08
100	4.256263e-07	3.7292164e-08
101	4.3004622e-07	3.1662794e-08
102	4.1709945e-07	2.6886765e-08
103	4.2160877e-07	2.2828948e-08
104	4.2071077e-07	1.9387314e-08
105	4.1619173e-07	1.6473115e-08
106	4.2695708e-07	1.3966466e-08
107	4.2828373e-07	1.1867357e-08
108	4.2784197e-07	1.0082182e-08
109	4.2607036e-07	8.5540799e-09
110	4.2429135e-07	7.2589834e-09
111	4.2160877e-07	6.1818728e-09
112	4.2295219e-07	5.2429e-09
113	4.1664584e-07	4.4498006e-09
114	4.2160877e-07	3.7755262e-09
115	4.1573712e-07	3.2037583e-09
116	4.1573712e-07	2.7038633e-09
117	4.1755257e-07	2.3078524e-09
118	4.1800521e-07	1.9712017e-09
119	4.1936017e-07	1.6662973e-09
120	4.2872503e-07	1.4222082e-09
121	4.2384543e-07	1.201292e-09
122	4.247368e-07	1.0192582e-09
123	4.1709945e-07	8.7337195e-10


==> graphics/data/AdvecDiff3000_IRKA_imagInit_r30conv.dat <==
1	1	1
2	0.95336356	4.692477
3	4.3807062	3095.518
4	0.13196433	281.88132
5	0.52906291	1495085.3
6	0.27790908	64.865963
7	5.2326857e-05	150.56093
8	1.319e-05	27.239471
9	4.9067125e-06	1.0277247
10	2.5430726e-06	50101.651
11	1.556761e-06	0.61041762
12	1.0755991e-06	0.386804
13	8.2209684e-07	0.31879705
14	6.6917014e-07	0.28323655
15	5.7558936e-07	0.24152237
16	5.1746065e-07	0.18095512
17	4.9159916e-07	0.15604695
18	4.4897722e-07	0.14361567
19	4.5275197e-07	0.09572347
20	4.4897722e-07	0.081030779
21	4.3961363e-07	0.079058638
22	4.2695708e-07	0.06568638
23	4.1800521e-07	0.051609041
24	4.2339905e-07	0.037998437
25	4.1208222e-07	0.027563429
26	4.1528202e-07	0.01943539
27	4.2250485e-07	0.016698685
28	4.1208222e-07	0.014767459
29	4.1755257e-07	0.012869808
30	4.2250485e-07	0.010947076
31	4.1573712e-07	0.0092800495
32	4.1528202e-07	0.007759207
33	4.2429135e-07	0.0064964621
34	4.2695708e-07	0.005394763
35	4.1208222e-07	0.0044935643
36	4.1845735e-07	0.0037240447
37	4.0839461e-07	0.0030969265
38	4.18909e-07	0.0025673564
39	4.2160877e-07	0.0021353811
40	4.247368e-07	0.0017727182
41	4.1936017e-07	0.001476032
42	4.2339905e-07	0.0012276706
43	4.2071077e-07	0.0010237533
44	4.1619173e-07	0.00085325032
45	4.1981085e-07	0.00071272974
46	4.2250485e-07	0.00059524978
47	4.056069e-07	0.00049807599
48	4.1528202e-07	0.00041679364
49	4.1619173e-07	0.00034933434
50	4.2295219e-07	0.00029285673
51	4.1345659e-07	0.00024584112
52	4.2784197e-07	0.00020643584
53	4.1437031e-07	0.00017354343
54	4.1619173e-07	0.00014594238
55	4.1800521e-07	0.00012284815
56	4.256263e-07	0.00010344567
57	4.2429135e-07	8.7177422e-05
58	4.2518179e-07	7.3493659e-05
59	4.2429135e-07	6.1999548e-05
60	4.1845735e-07	5.2320751e-05
61	4.2026105e-07	4.4177944e-05
62	4.1482641e-07	3.7314128e-05
63	4.2160877e-07	3.1531784e-05
64	4.139137e-07	2.6653107e-05
65	4.2518179e-07	2.2538335e-05
66	4.1208222e-07	1.9063717e-05
67	4.2071077e-07	1.613022e-05
68	4.1981085e-07	1.3651279e-05
69	4.2429135e-07	1.1556588e-05
70	4.2339905e-07	9.7852897e-06
71	4.1482641e-07	8.287477e-06
72	4.1573712e-07	7.0201711e-06
73	4.1664584e-07	5.9478677e-06
74	4.2071077e-07	5.0401201e-06
75	4.1573712e-07	4.2716736e-06
76	4.1845735e-07	3.6208735e-06
77	4.2429135e-07	3.0696603e-06
78	4.2205705e-07	2.6026384e-06
79	4.3136336e-07	2.2069685e-06
80	4.2026105e-07	1.8716192e-06
81	4.1936017e-07	1.5873903e-06
82	4.247368e-07	1.3464563e-06
83	4.3311332e-07	1.1421811e-06
84	4.1981085e-07	9.6897079e-07
85	4.1845735e-07	8.2209175e-07
86	4.2116001e-07	6.9750844e-07
87	4.1482641e-07	5.9186146e-07
88	4.1482641e-07	5.0222309e-07
89	4.2160877e-07	4.2619083e-07
90	4.1573712e-07	3.6168582e-07
91	4.1528202e-07	3.0696591e-07
92	4.2739975e-07	2.6052793e-07
93	4.2205705e-07	2.2111868e-07
94	4.3048571e-07	1.876867e-07
95	4.2607036e-07	1.5929925e-07
96	4.2339905e-07	1.3522314e-07
97	4.1573712e-07	1.1478052e-07
98	4.2339905e-07	9.7439574e-08
99	4.2339905e-07	8.2719686e-08
100	4.247368e-07	7.0227105e-08
101	4.1800521e-07	5.960253e-08
102	4.1664584e-07	5.0614437e-08
103	4.2295219e-07	4.2962759e-08
104	4.1800521e-07	3.6460931e-08
105	4.2828373e-07	3.0972111e-08
106	4.2071077e-07	2.6304405e-08
107	4.1482641e-07	2.2316931e-08
108	4.2250485e-07	1.8949458e-08
109	4.2429135e-07	1.6098213e-08
110	4.2916588e-07	1.3675994e-08
111	4.2960627e-07	1.1605157e-08
112	4.1936017e-07	9.841265e-09
113	4.2071077e-07	8.3487615e-09
114	4.18909e-07	7.10269e-09
115	4.1709945e-07	6.0321463e-09
116	4.2651395e-07	5.1230507e-09
117	4.1800521e-07	4.3467437e-09
118	4.18909e-07	3.6931957e-09
119	4.2160877e-07	3.1235245e-09
120	4.18909e-07	2.6598222e-09
121	4.1981085e-07	2.2603245e-09
122	4.2695708e-07	1.9086787e-09
123	4.2160877e-07	1.6339345e-09
124	4.2295219e-07	1.3728247e-09
125	4.2339905e-07	1.1881948e-09
126	4.1619173e-07	9.9886582e-10


==> graphics/data/AdvecDiff3000_exponential_r30_OutputErrors.dat <==
0	0	0	0	0	0
0.015625	1.845351e-07	1.8455522e-07	9.5070627e-06	0.002401095	0.019859182
0.03125	3.7147049e-08	3.722084e-08	1.7610307e-05	0.0045141331	0.078274595
0.046875	2.2886219e-08	2.3388333e-08	1.4668971e-05	0.0063612257	0.17054218
0.0625	2.2318827e-08	2.2527674e-08	4.9823852e-06	0.0079639454	0.29390688
0.078125	5.956138e-08	6.0629759e-08	9.2478255e-06	0.0093692131	0.44570178
0.09375	1.1223704e-07	1.1493591e-07	2.3238777e-05	0.01065694	0.62241887
0.109375	1.2109133e-07	1.1731766e-07	2.7448891e-05	0.011926374	0.81961804
0.125	6.279398e-07	6.2443738e-07	2.5418672e-05	0.013260005	1.0317832
0.140625	1.7717782e-06	1.7673477e-06	3.9095581e-06	0.014663407	1.2512451
0.15625	3.114441e-06	3.1111992e-06	4.1434313e-05	0.015987108	1.465436
0.171875	4.4044052e-06	4.3997619e-06	0.00010297581	0.016854216	1.6527462
0.1875	5.2158265e-06	5.2104829e-06	0.00014630898	0.016662179	1.7800274
0.203125	5.8337066e-06	5.8284251e-06	0.00016437811	0.014778173	1.8086612
0.21875	5.9077517e-06	5.9037399e-06	0.00015833465	0.01095856	1.714116
0.234375	5.2059015e-06	5.2041377e-06	0.00014206208	0.0056904818	1.5075573
0.25	4.1352633e-06	4.1372862e-06	0.00011829237	1.401448e-05	1.2347945
0.265625	2.9977362e-06	3.0040393e-06	7.3176189e-05	0.0050673831	0.94982413
0.28125	2.0164839e-06	2.0260188e-06	2.8107008e-05	0.0090004327	0.69012637
0.296875	1.3358554e-06	1.347904e-06	2.7595021e-05	0.011680705	0.47124543
0.3125	9.1852449e-07	9.3204783e-07	3.7042869e-05	0.013253168	0.29390574
0.328125	7.3264534e-07	7.4657575e-07	3.9011153e-05	0.013939188	0.15232299
0.34375	7.1023572e-07	7.2367093e-07	4.7413295e-05	0.013948411	0.0393068
0.359375	8.2979572e-07	8.41747e-07	5.7834876e-05	0.013450037	0.051522557
0.375	9.8820406e-07	9.9835285e-07	6.493655e-05	0.012571963	0.12509469
0.390625	1.1476843e-06	1.1553787e-06	6.8524337e-05	0.011408909	0.18490364
0.40625	1.3542611e-06	1.358832e-06	6.5554093e-05	0.010032129	0.23321871
0.421875	1.4947311e-06	1.4963281e-06	5.8410219e-05	0.0084974789	0.27130985
0.4375	1.5099736e-06	1.5082002e-06	4.7588866e-05	0.006851735	0.29963318
0.453125	1.5191489e-06	1.5137412e-06	3.454523e-05	0.0051377441	0.31797626
0.46875	1.3920164e-06	1.3834434e-06	2.637986e-05	0.0033970476	0.32558039
0.484375	1.1228524e-06	1.1111117e-06	2.1009957e-05	0.0016717251	0.32126717
0.5	8.3933875e-07	8.2471225e-07	1.6192418e-05	4.1565474e-06	0.30359378
0.515625	5.3781721e-07	5.2108806e-07	1.0671821e-05	0.0015658121	0.27105648
0.53125	1.1591616e-07	9.7127351e-08	4.055001e-06	0.0030054415	0.222344
0.546875	3.0516228e-07	3.2438637e-07	3.8405343e-06	0.0042950087	0.15661785
0.5625	7.4400273e-07	7.6325483e-07	9.9899281e-06	0.0054340289	0.073766811
0.578125	1.0849699e-06	1.1038546e-06	1.5594427e-05	0.0064440157	0.025424801
0.59375	1.2596427e-06	1.2772759e-06	2.1320369e-05	0.0073653682	0.13922558
0.609375	1.2230421e-06	1.2393782e-06	2.7221288e-05	0.0082448502	0.26496987
0.625	9.2843443e-07	9.4344157e-07	3.2985954e-05	0.0091128474	0.39897431
0.640625	3.89305e-07	4.0337699e-07	3.6586108e-05	0.0099511975	0.53612669
0.65625	3.5920787e-07	3.4570051e-07	3.7584516e-05	0.010657073	0.66899387
0.671875	1.170692e-06	1.1578903e-06	3.571414e-05	0.011017247	0.78667364
0.6875	1.9130444e-06	1.9002757e-06	3.034051e-05	0.010722664	0.87441412
0.703125	2.4677859e-06	2.4559338e-06	1.9946709e-05	0.0094610822	0.91584742
0.71875	2.6974436e-06	2.6881098e-06	2.1122777e-06	0.0070877304	0.8989912
0.734375	2.5119822e-06	2.5053188e-06	1.5999489e-05	0.0037781154	0.82347859
0.75	1.9737631e-06	1.9712003e-06	3.1899678e-05	9.8352015e-06	0.70282277
0.765625	1.1054232e-06	1.1074322e-06	4.4537983e-05	0.0036435728	0.55858125
0.78125	4.0833271e-07	4.1398446e-07	5.5702831e-05	0.0067415554	0.41116154
0.796875	1.1640519e-07	1.0755623e-07	6.0753245e-05	0.0090705415	0.27411689
0.8125	4.1507965e-07	4.0419671e-07	6.1293167e-05	0.010606158	0.15366825
0.828125	5.0705642e-07	4.9507694e-07	5.9804385e-05	0.011429726	0.050985313
0.84375	4.7053705e-07	4.5880388e-07	5.7214028e-05	0.011659855	0.035311753
0.859375	3.1300919e-07	3.0162685e-07	5.2445314e-05	0.011414566	0.10744617
0.875	1.1793932e-07	1.0773978e-07	4.7070159e-05	0.010795867	0.1675814
0.890625	1.1709739e-07	1.2469116e-07	4.1992397e-05	0.0098872789	0.21743747
0.90625	3.5447896e-07	3.6043145e-07	3.6844265e-05	0.0087561003	0.25817524
0.921875	5.3147734e-07	5.3497269e-07	2.8177677e-05	0.0074577714	0.29039819
0.9375	6.8727216e-07	6.8727259e-07	2.0426571e-05	0.0060398459	0.31419825
0.953125	7.5342182e-07	7.5124514e-07	1.3867566e-05	0.0045452569	0.32921625
0.96875	6.6937604e-07	6.6447701e-07	7.3930634e-06	0.003014885	0.33471489
0.984375	5.4109567e-07	5.3308463e-07	2.18051e-06	0.0014883369	0.32967065
1	3.1738014e-07	3.0760313e-07	1.1713569e-05	3.923395e-06	0.31289732
1.015625	5.7551527e-08	4.5936848e-08	1.9731189e-05	0.0014036228	0.28320841
1.03125	1.6004782e-07	1.7321477e-07	2.7740804e-05	0.0027063007	0.23961605
1.046875	4.4758295e-07	4.6108511e-07	3.727922e-05	0.0038871685	0.18154694
1.0625	6.9417672e-07	7.0757833e-07	4.7664942e-05	0.0049437455	0.109041
1.078125	8.6403133e-07	8.767962e-07	5.595273e-05	0.0058889678	0.022894841
1.09375	9.199629e-07	9.3171528e-07	6.3479392e-05	0.0067473505	0.075262888
1.109375	7.9804604e-07	8.0864805e-07	7.0449155e-05	0.0075443097	0.18292746
1.125	4.9291619e-07	5.023978e-07	7.7504455e-05	0.0082885177	0.29660707
1.140625	7.3194762e-10	9.384644e-09	8.1338028e-05	0.0089486735	0.41152526
1.15625	6.040439e-07	5.9624051e-07	8.2172481e-05	0.009430569	0.52110305
1.171875	1.2515692e-06	1.2438382e-06	7.6787749e-05	0.0095660587	0.6164574
1.1875	1.8302056e-06	1.8228394e-06	6.2866158e-05	0.0091341336	0.68659641
1.203125	2.1522934e-06	2.1458538e-06	4.5401558e-05	0.007931281	0.72027515
1.21875	2.2793619e-06	2.2740704e-06	2.4875497e-05	0.0058822711	0.70981527
1.234375	2.0801389e-06	2.0778678e-06	4.5250159e-06	0.0031276131	0.65520932
1.25	1.5953643e-06	1.5952455e-06	2.8098881e-05	8.2345845e-06	0.56529537
1.265625	1.0794227e-06	1.0823632e-06	4.4832856e-05	0.0030602138	0.45447934
1.28125	5.4942999e-07	5.5547745e-07	5.836956e-05	0.0057343705	0.33731379
1.296875	1.3417905e-07	1.4249211e-07	6.9877039e-05	0.0078186615	0.22457491
1.3125	1.3414913e-07	1.2397177e-07	7.2764373e-05	0.0092579025	0.12226932
1.328125	2.5586684e-07	2.4470842e-07	7.2663801e-05	0.010088432	0.03262232
1.34375	2.4890242e-07	2.3755379e-07	7.0883759e-05	0.010389619	0.044398949
1.359375	1.6498235e-07	1.5443749e-07	6.5945056e-05	0.010251479	0.10984207
1.375	1.4392878e-09	1.1043338e-08	6.0372733e-05	0.0097586207	0.16499349
1.390625	1.6857413e-07	1.7658994e-07	5.5116163e-05	0.0089842936	0.21097461
1.40625	3.6983927e-07	3.7552441e-07	4.3910104e-05	0.0079904847	0.24856717
1.421875	5.3236532e-07	5.360088e-07	3.5820815e-05	0.0068296392	0.27815945
1.4375	6.2919405e-07	6.3034961e-07	2.8671598e-05	0.005547656	0.29975202
1.453125	7.0626828e-07	7.0472881e-07	1.5158929e-05	0.0041860243	0.31299281
1.46875	6.6181761e-07	6.5795107e-07	3.6491223e-06	0.0027837002	0.31723382
1.484375	5.6838112e-07	5.6166689e-07	5.8197644e-06	0.001377939	0.31161061
1.5	4.141427e-07	4.0584896e-07	1.9282453e-05	3.6464841e-06	0.29515093
1.515625	1.6803599e-07	1.5812191e-07	3.4401682e-05	0.0013077457	0.266915
1.53125	9.0275674e-08	1.0157185e-07	4.5968346e-05	0.0025311741	0.22616366
1.546875	3.684659e-07	3.8018996e-07	5.7910275e-05	0.0036504616	0.17253826
1.5625	6.0276865e-07	6.1482181e-07	7.4754809e-05	0.0046607458	0.10622731
1.578125	7.5118171e-07	7.6242087e-07	8.665162e-05	0.0055681426	0.028095663
1.59375	8.021443e-07	8.1262107e-07	9.7309757e-05	0.0063857318	0.0602304
1.609375	6.9660332e-07	7.0610581e-07	0.0001083978	0.0071245014	0.1562949
1.625	4.3289717e-07	4.4146318e-07	0.00011488893	0.0077792783	0.25670027
1.640625	1.5291034e-08	2.2752985e-08	0.00011791031	0.0083118265	0.35689315
1.65625	4.821807e-07	4.7517872e-07	0.00011573814	0.0086364096	0.45087186
1.671875	1.0534419e-06	1.0469678e-06	0.00010502991	0.0086172628	0.53103536
1.6875	1.5175241e-06	1.51195e-06	9.0101298e-05	0.008091255	0.58864098
1.703125	1.8277593e-06	1.8229005e-06	5.8581826e-05	0.0069231833	0.61538996
1.71875	1.9194493e-06	1.9167001e-06	2.4659823e-05	0.0050808593	0.60609583
1.734375	1.7049603e-06	1.7036992e-06	5.2596985e-06	0.002687885	0.56122621
1.75	1.3951247e-06	1.3963005e-06	3.7600901e-05	7.1128839e-06	0.48744816
1.765625	9.3690439e-07	9.4085198e-07	6.3211117e-05	0.0026435348	0.39543097
1.78125	5.12471e-07	5.1873642e-07	7.7180926e-05	0.0049913233	0.29628136
1.796875	1.7676668e-07	1.8505328e-07	8.5198728e-05	0.0068659331	0.19876452
1.8125	5.7165179e-08	4.7492237e-08	9.2153993e-05	0.0082026805	0.1083259
1.828125	1.6595245e-07	1.5554503e-07	0.00011289922	0.0090131825	0.027519314
1.84375	1.7041015e-07	1.5994313e-07	0.00012915311	0.0093509257	0.043022605
1.859375	9.4032394e-08	8.4055279e-08	0.00013656279	0.0092851631	0.10367477
1.875	1.9040193e-08	2.7984871e-08	0.00013404571	0.0088859645	0.15517873
1.890625	1.8363433e-07	1.9114638e-07	0.00012736292	0.008217244	0.19826535
1.90625	3.1315741e-07	3.1888217e-07	0.00010961734	0.0073353063	0.23346409
1.921875	4.5848928e-07	4.622561e-07	9.2232411e-05	0.0062891425	0.26102346
1.9375	5.5924336e-07	5.6081724e-07	8.0440947e-05	0.0051223573	0.28089461
1.953125	5.8689071e-07	5.862684e-07	7.2719315e-05	0.0038745186	0.29275108
1.96875	5.8664335e-07	5.8394674e-07	6.6073331e-05	0.0025826053	0.29603399
1.984375	4.9115618e-07	4.8645454e-07	5.755595e-05	0.0012814745	0.29002222
2	3.6797763e-07	3.6173119e-07	4.9411395e-05	3.4429192e-06	0.27392834
2.015625	1.8719277e-07	1.7947293e-07	4.1750412e-05	0.0012227052	0.24702108
2.03125	4.5962014e-08	5.4610481e-08	3.3192588e-05	0.0023738498	0.20876944
2.046875	2.5248975e-07	2.6159516e-07	1.5548816e-05	0.0034341065	0.15899501
2.0625	4.4416603e-07	4.5340051e-07	8.0347396e-06	0.0043963232	0.098014482
2.078125	5.5892884e-07	5.6778819e-07	3.0502933e-05	0.0052610057	0.026755548
2.09375	5.8813542e-07	5.9643734e-07	5.2754658e-05	0.0060326239	0.053157214
2.109375	4.9506758e-07	5.0256947e-07	7.7088421e-05	0.0067118479	0.13932875
2.125	2.7854406e-07	2.8522145e-07	0.00011817107	0.0072847596	0.22849785
2.140625	6.1084818e-08	5.526565e-08	0.00015051319	0.0077108241	0.31639848
2.15625	4.581589e-07	4.5291682e-07	0.0001661289	0.007914431	0.39762774
2.171875	8.7860175e-07	8.7426122e-07	0.00017226152	0.0077872908	0.46570085
2.1875	1.2729836e-06	1.2688646e-06	0.00015805797	0.0072097136	0.51360237
2.203125	1.4732873e-06	1.4707582e-06	0.0001334321	0.0060931381	0.5350914
2.21875	1.5397259e-06	1.5387243e-06	0.00010942165	0.0044316862	0.52658751
2.234375	1.366589e-06	1.367107e-06	8.7228498e-05	0.0023334902	0.488783
2.25	1.1014881e-06	1.1044017e-06	6.3738383e-05	6.3523296e-06	0.42686416
2.265625	7.7221353e-07	7.7673109e-07	4.2914476e-05	0.0023018186	0.34897568
2.28125	4.1593549e-07	4.2293276e-07	2.5500398e-05	0.0043716545	0.2637881
2.296875	1.4411368e-07	1.5273431e-07	1.0950822e-05	0.0060566805	0.17849301
2.3125	6.2256674e-08	5.2463328e-08	1.6877795e-06	0.0072901254	0.097937523
2.328125	1.5932776e-07	1.4894088e-07	8.056465e-06	0.0080680797	0.024755219
2.34375	1.6911597e-07	1.5863228e-07	1.0963092e-05	0.0084250813	0.040023351
2.359375	1.0618352e-07	9.6377399e-08	1.2091013e-05	0.0084137472	0.09630794
2.375	9.023755e-09	1.452038e-10	9.9208137e-06	0.0080915493	0.14443251
2.390625	1.5028652e-07	1.5768756e-07	7.1888611e-06	0.0075137239	0.18482065
2.40625	2.5650783e-07	2.6215088e-07	4.8253239e-06	0.0067308152	0.21779617
2.421875	3.993826e-07	4.0320262e-07	2.0368286e-06	0.0057880568	0.24349187
2.4375	4.7952445e-07	4.8114894e-07	1.0125467e-05	0.00472646	0.26181883
2.453125	5.4452713e-07	5.4427529e-07	1.6534885e-05	0.003583399	0.27247467
2.46875	5.452449e-07	5.4270996e-07	2.5705372e-05	0.0023939039	0.27497945
2.484375	4.6266783e-07	4.5854851e-07	3.8488434e-05	0.0011904896	0.26873642
2.5	3.8697912e-07	3.808687e-07	4.7454932e-05	3.3890715e-06	0.25311638
2.515625	2.3096251e-07	2.2346479e-07	5.654512e-05	0.0011409127	0.22756434
2.53125	8.5991287e-08	7.7515583e-08	7.1349508e-05	0.0022204892	0.1917232
2.546875	9.5151098e-08	1.0427798e-07	8.1777103e-05	0.0032196698	0.14556356
2.5625	2.2139457e-07	2.306662e-07	9.1362061e-05	0.004129119	0.089505947
2.578125	3.0089371e-07	3.1002568e-07	0.00010341331	0.0049450398	0.024523381
2.59375	3.0676555e-07	3.1542955e-07	0.00011191793	0.0056653737	0.047778223
2.609375	2.2447371e-07	2.324993e-07	0.00011801668	0.006283756	0.12509219
2.625	3.5419496e-08	4.2682812e-08	0.00012244319	0.0067811876	0.20433935
2.640625	2.1451366e-07	2.0804226e-07	0.00012226368	0.0071178559	0.28159339
2.65625	5.3575324e-07	5.3010588e-07	0.0001191706	0.0072289087	0.35205856
2.671875	8.1512771e-07	8.1032939e-07	0.00010866678	0.0070290346	0.41023742
2.6875	1.0790301e-06	1.0752562e-06	9.0661201e-05	0.0064314896	0.45048273
2.703125	1.2038963e-06	1.2013186e-06	7.1474853e-05	0.0053797801	0.46804186
2.71875	1.2077643e-06	1.2067567e-06	3.9743827e-05	0.0038834642	0.46039599
2.734375	1.0492538e-06	1.0500202e-06	1.0497911e-05	0.0020366183	0.42829806
2.75	7.8869957e-07	7.9150381e-07	1.2852913e-05	5.6069082e-06	0.37583408
2.765625	5.1596517e-07	5.2074264e-07	4.3610675e-05	0.0020131099	0.30932812
2.78125	2.1095662e-07	2.175709e-07	6.1186172e-05	0.0038417427	0.23564293
2.796875	1.3648236e-08	5.5786546e-09	7.2329027e-05	0.005354636	0.16071336
2.8125	1.8488248e-07	1.7583312e-07	8.5059019e-05	0.0064869032	0.088811884
2.828125	2.5930042e-07	2.4977773e-07	8.7651652e-05	0.0072248098	0.022520542
2.84375	2.5746789e-07	2.4796443e-07	8.8182558e-05	0.0075889905	0.036897708
2.859375	2.0520759e-07	1.9618863e-07	8.5267534e-05	0.0076187051	0.089026139
2.875	9.3366081e-08	8.5248358e-08	8.0363771e-05	0.0073605503	0.133888
2.890625	3.1167138e-08	3.8044696e-08	7.4274943e-05	0.006861882	0.17165963
2.90625	1.6031098e-07	1.656662e-07	6.1007751e-05	0.0061675265	0.20249341
2.921875	2.7494708e-07	2.785963e-07	5.2650959e-05	0.0053189771	0.22642257
2.9375	3.4827861e-07	3.5008799e-07	3.6223909e-05	0.0043542403	0.24332334
2.953125	4.3527937e-07	4.3523782e-07	2.1596445e-05	0.0033086375	0.25291357
2.96875	4.3055121e-07	4.2869749e-07	1.1733982e-05	0.0022148911	0.25478126
2.984375	4.2292763e-07	4.1938885e-07	4.2164879e-06	0.001103711	0.24843603
3	3.2795758e-07	3.2294466e-07	1.7860656e-06	3.0822582e-06	0.23338293
3.015625	2.4690543e-07	2.4068369e-07	1.0700566e-06	0.0010619916	0.20921485
3.03125	1.1384454e-07	1.0674167e-07	5.9824248e-06	0.0020708717	0.17571851
3.046875	7.0971757e-10	6.9379256e-09	1.5254255e-05	0.0030076023	0.13298531
3.0625	1.1454296e-07	1.2238102e-07	2.3040559e-05	0.0038613597	0.081515821
3.078125	1.7470826e-07	1.8243247e-07	2.8957623e-05	0.0046248273	0.022309197
3.09375	1.7608246e-07	1.8343548e-07	3.383119e-05	0.0052913953	0.043065838
3.109375	1.0287518e-07	1.0967671e-07	3.7843727e-05	0.0058500244	0.11241444
3.125	3.6941059e-08	3.0799121e-08	4.029646e-05	0.0062792635	0.18286906
3.140625	2.5989507e-07	2.5447217e-07	4.2139997e-05	0.0065418979	0.25086481
3.15625	4.8378835e-07	4.7912644e-07	4.0474025e-05	0.0065832798	0.31218776
3.171875	7.3383564e-07	7.2999543e-07	3.3937507e-05	0.0063371272	0.36219511
3.1875	8.8816327e-07	8.8526979e-07	2.5353567e-05	0.005741183	0.39632245
3.203125	1.0106339e-06	1.0088668e-06	6.5034229e-06	0.0047611839	0.41090662
3.21875	9.7933938e-07	9.7893573e-07	1.2935316e-05	0.0034152139	0.40414144
3.234375	8.6459417e-07	8.6575361e-07	2.9248862e-05	0.0017848704	0.37675622
3.25	6.4868656e-07	6.5154897e-07	5.2876841e-05	4.9908818e-06	0.33200088
3.265625	4.0317004e-07	4.0771409e-07	6.8256085e-05	0.001766829	0.27485283
3.28125	1.8498138e-07	1.9106011e-07	7.7750442e-05	0.0033851509	0.21080608
3.296875	2.2172825e-08	1.4861238e-08	9.0136122e-05	0.004742484	0.14478498
3.3125	1.6142444e-07	1.5325644e-07	9.3948862e-05	0.0057776784	0.080534064
3.328125	2.3581011e-07	2.2721735e-07	9.4650606e-05	0.0064712439	0.020509847
3.34375	2.4456365e-07	2.3598444e-07	9.4466169e-05	0.0068336992	0.03390539
3.359375	1.8760245e-07	1.7945231e-07	9.0253093e-05	0.0068936745	0.082072463
3.375	1.1476273e-07	1.0741005e-07	8.583102e-05	0.0066886481	0.12378176
3.390625	1.814301e-08	2.4381158e-08	7.6823207e-05	0.0062587378	0.1590135
3.40625	1.1985231e-07	1.2473109e-07	6.8806399e-05	0.0056435326	0.18777862
3.421875	2.431339e-07	2.464678e-07	6.1798069e-05	0.0048806003	0.21002664
3.4375	3.07761e-07	3.0945041e-07	4.7521741e-05	0.0040050585	0.22560302
3.453125	3.8858641e-07	3.8858982e-07	3.7671522e-05	0.0030498822	0.23424282
3.46875	4.0167612e-07	4.000468e-07	2.8632214e-05	0.0020457157	0.23559158
3.484375	4.0589747e-07	4.0273853e-07	1.1335361e-05	0.0010213575	0.22924949
3.5	3.3900329e-07	3.3451077e-07	1.774942e-07	2.9632195e-06	0.21483449
3.515625	2.6965635e-07	2.640557e-07	1.0819008e-05	0.00098590816	0.1920624
3.53125	1.7804653e-07	1.7163404e-07	2.8482773e-05	0.0019254703	0.16083755
3.546875	8.7888771e-08	8.095377e-08	3.9821476e-05	0.0027997537	0.12134708
3.5625	1.6912448e-08	9.772922e-09	5.1497665e-05	0.0035965642	0.07415
3.578125	2.0727965e-08	2.7804522e-08	6.5118232e-05	0.0043062055	0.020253613
3.59375	1.0386005e-08	1.7162933e-08	7.3597566e-05	0.0049188048	0.038826607
3.609375	5.4948644e-08	4.8645581e-08	8.11999e-05	0.0054205642	0.10102389
3.625	1.6545662e-07	1.5974487e-07	8.5521039e-05	0.0057893599	0.16369641
3.640625	3.3628312e-07	3.3125068e-07	8.5879849e-05	0.005991419	0.22363914
3.65625	5.0130825e-07	4.970063e-07	8.1798067e-05	0.0059815018	0.27717365
3.671875	6.8516047e-07	6.8168606e-07	7.0778144e-05	0.0057085127	0.32038408
3.6875	7.6881714e-07	7.6626406e-07	5.9201126e-05	0.0051284783	0.34956204
3.703125	8.3564164e-07	8.3417858e-07	3.3002856e-05	0.0042223595	0.36184969
3.71875	7.6714599e-07	7.6695067e-07	1.0843531e-05	0.0030124852	0.3559269
3.734375	6.7028491e-07	6.715126e-07	1.3567158e-05	0.001569775	0.33246123
3.75	4.4503454e-07	4.4776926e-07	3.9864223e-05	4.4361192e-06	0.29405994
3.765625	2.5213593e-07	2.5635249e-07	5.7530299e-05	0.0015553537	0.24468717
3.78125	2.7782027e-08	3.3334452e-08	6.5154605e-05	0.0029899239	0.18878604
3.796875	1.2328582e-07	1.1665233e-07	8.1420302e-05	0.0042071323	0.1304644
3.8125	2.5866291e-07	2.512808e-07	9.8136027e-05	0.0051506529	0.072993933
3.828125	3.2186162e-07	3.1410605e-07	0.00010645306	0.0057978717	0.018666793
3.84375	3.1623048e-07	3.0848712e-07	0.00011267066	0.0061521105	0.03109297
3.859375	2.8138548e-07	2.7402217e-07	0.00013518498	0.0062336904	0.075502643
3.875	1.8292375e-07	1.7627296e-07	0.00014541365	0.0060724223	0.1141828
3.890625	9.5941275e-08	9.028623e-08	0.00014232716	0.0057020778	0.14696162
3.90625	4.8295713e-08	5.2728464e-08	0.00013707631	0.0051573411	0.17373606
3.921875	1.3486144e-07	1.3790787e-07	0.00011966937	0.0044720238	0.19438608
3.9375	2.4912383e-07	2.5068587e-07	0.00010331028	0.0036783052	0.20873162
3.953125	2.9396749e-07	2.9401185e-07	8.9417211e-05	0.0028068286	0.2165221
3.96875	3.6682074e-07	3.653892e-07	7.4943484e-05	0.0018861765	0.21745209
3.984375	3.6394682e-07	3.6113724e-07	6.5918204e-05	0.00094331354	0.21119778
4	3.6303253e-07	3.5900939e-07	5.827354e-05	2.8051766e-06	0.19747158
4.015625	3.0700952e-07	3.0198224e-07	4.7219184e-05	0.0009132221	0.17609052
4.03125	2.6503747e-07	2.5925554e-07	3.5794078e-05	0.0017855908	0.14705368
4.046875	2.0618006e-07	1.9991025e-07	2.6369908e-05	0.0025984345	0.11062219
4.0625	1.6933875e-07	1.6284799e-07	1.6837155e-05	0.003338577	0.067394515
4.078125	1.5045138e-07	1.4398732e-07	7.2754756e-06	0.0039946523	0.018370474
4.09375	1.6608662e-07	1.5986228e-07	1.1387466e-06	0.0045547347	0.035000264
4.109375	2.2166338e-07	2.1584764e-07	3.9231656e-06	0.005003563	0.090788434
4.125	3.1045632e-07	3.0517478e-07	8.0693416e-06	0.0053194687	0.1465803
4.140625	4.2094083e-07	4.1628692e-07	9.8903948e-06	0.0054725743	0.1995143
4.15625	5.5310032e-07	5.4915412e-07	1.0337905e-05	0.0054256782	0.24639229
4.171875	6.4753118e-07	6.4438005e-07	4.439486e-06	0.0051399482	0.28390987
4.1875	7.164577e-07	7.1421174e-07	3.1424646e-06	0.0045848354	0.30903627
4.203125	6.9068645e-07	6.894788e-07	1.1464937e-05	0.0037515486	0.31951519
4.21875	6.4140984e-07	6.4138032e-07	2.801456e-05	0.002664445	0.31436354
4.234375	4.8846661e-07	4.8972885e-07	4.0428886e-05	0.0013847646	0.29417344
4.25	3.2952671e-07	3.321331e-07	5.031329e-05	3.9900001e-06	0.2610535
4.265625	1.0827414e-07	1.1218765e-07	6.5283035e-05	0.0013730147	0.21819443
4.28125	5.8902618e-08	5.3817092e-08	7.2916299e-05	0.0026466791	0.16922265
4.296875	2.172748e-07	2.1124185e-07	7.7378875e-05	0.0037380834	0.11758308
4.3125	3.0975951e-07	3.0306992e-07	8.3391022e-05	0.0045960154	0.066130316
4.328125	3.6073118e-07	3.5371395e-07	8.3713545e-05	0.0051965288	0.016975465
4.34375	3.6052451e-07	3.5351947e-07	8.2496428e-05	0.0055379608	0.028467869
4.359375	3.03371e-07	2.967056e-07	7.9597625e-05	0.0056342415	0.069332436
4.375	2.4607709e-07	2.400492e-07	7.4660541e-05	0.0055087624	0.10511977
4.390625	1.3054688e-07	1.2541233e-07	7.0066726e-05	0.0051898368	0.13554337
4.40625	4.6620668e-08	4.2585041e-08	6.0811237e-05	0.0047076697	0.16041057
4.421875	8.4077392e-08	8.6864465e-08	5.3266047e-05	0.0040924164	0.17954541
4.4375	1.4391786e-07	1.4536632e-07	4.6512789e-05	0.0033736062	0.19274715
4.453125	2.3332927e-07	2.3340928e-07	3.2993559e-05	0.0025793176	0.19977779
4.46875	2.6278535e-07	2.6152883e-07	2.382991e-05	0.0017363242	0.20037317
4.484375	3.0104886e-07	2.9854514e-07	1.5185988e-05	0.00086970522	0.19427328
4.5	2.9075755e-07	2.8714956e-07	3.2199755e-07	2.546148e-06	0.1812687
4.515625	2.6595621e-07	2.6143063e-07	1.0125396e-05	0.00084413786	0.16125889
4.53125	2.2679616e-07	2.2157243e-07	2.0436533e-05	0.0016520201	0.13431806
4.546875	1.9130194e-07	1.8561669e-07	3.4207502e-05	0.002405189	0.1007626
4.5625	1.7666041e-07	1.7075163e-07	4.307013e-05	0.0030900168	0.061214164
4.578125	1.7125502e-07	1.6534578e-07	5.2322251e-05	0.0036939978	0.016652238
4.59375	1.9277128e-07	1.8705717e-07	6.0808826e-05	0.0042040375	0.03154828
4.609375	2.4190549e-07	2.3654751e-07	6.5615408e-05	0.0046043621	0.081599367
4.625	3.0823012e-07	3.0335506e-07	6.8890379e-05	0.0048744861	0.13130959
4.640625	4.0352642e-07	3.9923499e-07	6.7796984e-05	0.0049883231	0.17813632
4.65625	4.7451252e-07	4.7089294e-07	6.5232536e-05	0.0049156882	0.21930482
4.671875	5.6872272e-07	5.6586539e-07	5.5785421e-05	0.0046272268	0.25202196
4.6875	5.6840342e-07	5.6641053e-07	4.3716518e-05	0.0041023228	0.27379516
4.703125	5.7212801e-07	5.7111264e-07	3.1634733e-05	0.0033391588	0.28282253
4.71875	4.5611815e-07	4.5619105e-07	7.3786075e-06	0.0023623269	0.27835826
4.734375	3.4815183e-07	3.4939585e-07	9.2587421e-06	0.0012250396	0.26091818
4.75	1.785652e-07	1.8101038e-07	2.929162e-05	3.6981776e-06	0.23222036
4.765625	1.4030428e-09	5.0050387e-09	4.8805104e-05	0.0012148756	0.19485764
4.78125	1.5554924e-07	1.509151e-07	5.9837571e-05	0.0023474086	0.15181473
4.796875	2.9054434e-07	2.850771e-07	7.4765883e-05	0.0033260835	0.10599555
4.8125	3.7213778e-07	3.6609261e-07	8.111221e-05	0.0041047658	0.059890254
4.828125	4.2065187e-07	4.1431796e-07	8.4449865e-05	0.0046594087	0.015425917
4.84375	4.196191e-07	4.1329668e-07	8.7140213e-05	0.0049849816	0.026028326
4.859375	3.6426928e-07	3.582497e-07	8.5302562e-05	0.0050904739	0.063564209
4.875	3.077543e-07	3.0230442e-07	8.1811535e-05	0.0049941419	0.096604479
4.890625	1.9736764e-07	1.9271814e-07	7.490186e-05	0.0047194953	0.12477912
4.90625	1.0402971e-07	1.0036683e-07	6.8898341e-05	0.0042927377	0.14782718
4.921875	1.3648395e-08	1.6188054e-08	5.3808975e-05	0.0037407478	0.16552911
4.9375	1.1607365e-07	1.1740735e-07	4.3255704e-05	0.0030901832	0.17766843
4.953125	1.8042175e-07	1.8052129e-07	2.6999596e-05	0.0023670424	0.18401832
4.96875	2.5502487e-07	2.5391701e-07	9.8669357e-06	0.0015960187	0.18434944
4.984375	2.7652332e-07	2.742868e-07	1.733391e-06	0.00080055731	0.17845494
5	3.1895233e-07	3.157131e-07	2.2003652e-05	2.392138e-06	0.16618948
5.015625	2.9809946e-07	2.9402273e-07	3.5503091e-05	0.00077873901	0.14751888
5.03125	3.0251833e-07	2.9779809e-07	4.1314093e-05	0.0015250294	0.12257565
5.046875	2.7508679e-07	2.6993308e-07	5.6071319e-05	0.0022209226	0.091715583
5.0625	2.8963679e-07	2.8426173e-07	7.0578083e-05	0.0028524803	0.055569923
5.078125	3.0783926e-07	3.0244418e-07	8.2146254e-05	0.0034065812	0.015087709
5.09375	3.3183532e-07	3.2660003e-07	0.00010501672	0.0038696558	0.028436608
5.109375	3.7205042e-07	3.6712742e-07	0.00013361098	0.0042260447	0.073355583
5.125	4.3293435e-07	4.2844884e-07	0.00014202154	0.0044567999	0.11768909
5.140625	4.7443641e-07	4.7049206e-07	0.000142837	0.0045394257	0.15918508
5.15625	5.3674378e-07	5.3343229e-07	0.00014244333	0.0044496538	0.19543807
5.171875	5.4599509e-07	5.4340644e-07	0.00014679762	0.0041654244	0.22408112
5.1875	5.3033924e-07	5.2856752e-07	0.0001495183	0.0036735391	0.2430512
5.203125	4.7749783e-07	4.7663961e-07	0.00014759227	0.0029766486	0.25089351
5.21875	3.4516042e-07	3.453033e-07	0.00014096322	0.0020986772	0.24703212
5.234375	2.3210303e-07	2.3330752e-07	0.00013041352	0.0010861799	0.23191143
5.25	4.4559457e-08	4.6839113e-08	0.0001146035	3.2260919e-06	0.20694116
5.265625	1.0141005e-07	9.8103509e-08	9.3035107e-05	0.0010775401	0.17424659
5.28125	2.723826e-07	2.6816446e-07	7.5718787e-05	0.0020859815	0.13630314
5.296875	3.9647178e-07	3.9151914e-07	5.1835464e-05	0.0029638016	0.095570944
5.3125	4.714444e-07	4.6598233e-07	2.0657195e-05	0.0036695451	0.054223452
5.328125	5.1224186e-07	5.0652525e-07	2.3585287e-06	0.0041799296	0.014008905
5.34375	5.0878795e-07	5.030825e-07	1.5021848e-05	0.0044877069	0.023769064
5.359375	4.5345076e-07	4.4801585e-07	4.5904026e-05	0.0045981794	0.058192836
5.375	3.8507958e-07	3.8015419e-07	5.8564921e-05	0.0045253609	0.088637634
5.390625	2.8711573e-07	2.8290762e-07	6.624026e-05	0.0042887796	0.11467571
5.40625	1.7368698e-07	1.703648e-07	6.9449566e-05	0.0039109973	0.1359961
5.421875	7.9118964e-08	7.6806786e-08	6.0918815e-05	0.0034158098	0.15234664
5.4375	4.9412869e-08	5.0638872e-08	5.0012275e-05	0.0028274585	0.16349967
5.453125	1.0948231e-07	1.0959543e-07	3.1951928e-05	0.0021695932	0.16923879
5.46875	2.054684e-07	2.0449103e-07	2.1483177e-05	0.0014651138	0.16936402
5.484375	2.5804881e-07	2.5605005e-07	1.3552849e-05	0.00073589939	0.16371242
5.5	2.9847419e-07	2.9556518e-07	2.6148169e-06	2.2333389e-06	0.15219079
5.515625	3.3833035e-07	3.3465724e-07	4.6326022e-06	0.00071708122	0.1348175
5.53125	3.3154894e-07	3.2728365e-07	1.2338446e-05	0.0014050622	0.11176913
5.546875	3.531451e-07	3.4847436e-07	2.4535019e-05	0.0020464636	0.083427564
5.5625	3.5209359e-07	3.4720722e-07	3.2452593e-05	0.0026272747	0.050422604
5.578125	3.7376074e-07	3.6884066e-07	3.9947822e-05	0.00313425	0.013665207
5.59375	3.9699435e-07	3.9220588e-07	4.6732033e-05	0.0035537337	0.025633469
5.609375	4.2996842e-07	4.2545526e-07	4.9899902e-05	0.0038706359	0.065962704
5.625	4.6303541e-07	4.5891921e-07	5.1671307e-05	0.0040677111	0.10553961
5.640625	5.1201859e-07	5.0840284e-07	4.9676568e-05	0.0041257689	0.1423735
5.65625	5.1770648e-07	5.1468316e-07	4.7444173e-05	0.0040253434	0.1743786
5.671875	5.3359181e-07	5.3124818e-07	3.8710223e-05	0.0037501496	0.19954316
5.6875	5.0170237e-07	5.0012457e-07	2.896123e-05	0.0032923142	0.21614868
5.703125	4.232742e-07	4.2254484e-07	1.69127e-05	0.0026573446	0.22300869
5.71875	3.3712968e-07	3.3731875e-07	3.8635645e-06	0.0018680758	0.2196707
5.734375	1.7574743e-07	1.768984e-07	1.7533029e-05	0.00096515617	0.2065151
5.75	6.1490367e-08	6.3605328e-08	4.064613e-05	2.902526e-06	0.18470621
5.765625	1.1099592e-07	1.0796722e-07	5.4801093e-05	0.00095751743	0.1559998
5.78125	2.4591825e-07	2.4208224e-07	6.8243045e-05	0.0018566847	0.12246339
5.796875	3.535518e-07	3.4906678e-07	8.1717837e-05	0.0026442691	0.086191037
5.8125	4.3818492e-07	4.3325009e-07	8.6942984e-05	0.0032832619	0.049081893
5.828125	4.7261256e-07	4.6745323e-07	9.4177429e-05	0.0037515177	0.012715218
5.84375	4.6795573e-07	4.6280748e-07	9.4694243e-05	0.0040404743	0.021682895
5.859375	4.3396465e-07	4.2905854e-07	9.4328846e-05	0.0041526729	0.053207936
5.875	3.6226434e-07	3.5781434e-07	8.9978424e-05	0.004098763	0.081211691
5.890625	2.6754562e-07	2.6373865e-07	8.5681271e-05	0.0038948264	0.10522947
5.90625	1.9113182e-07	1.8812031e-07	7.5302224e-05	0.0035602952	0.12491565
5.921875	6.7929144e-08	6.582588e-08	6.7087795e-05	0.0031162042	0.13999516
5.9375	1.094289e-08	1.2068062e-08	5.5095705e-05	0.0025843022	0.15023332
5.953125	1.1857376e-07	1.1869547e-07	4.1162601e-05	0.00198631	0.15542365
5.96875	1.9901952e-07	1.981564e-07	3.1641642e-05	0.0013432755	0.15539098
5.984375	2.4084711e-07	2.3905971e-07	1.1009249e-05	0.00067551963	0.15000844
6	3.0970325e-07	3.0708965e-07	7.222255e-07	2.1350133e-06	0.13922479
6.015625	3.2146033e-07	3.1814994e-07	1.9760347e-05	0.00065922797	0.12309925
6.03125	3.641815e-07	3.6032694e-07	3.421277e-05	0.0012922306	0.10184052
6.046875	3.8009794e-07	3.7586557e-07	4.7176962e-05	0.0018820731	0.075845577
6.0625	3.9890969e-07	3.9446972e-07	6.4290987e-05	0.0024150218	0.045733992
6.078125	4.3818857e-07	4.3370571e-07	7.4004768e-05	0.0028778384	0.012373282
6.09375	4.6635833e-07	4.619845e-07	8.6116202e-05	0.0032571881	0.023109307
6.109375	4.9204646e-07	4.8791643e-07	9.1801751e-05	0.0035388027	0.059333673
6.125	5.156344e-07	5.1186492e-07	9.5829345e-05	0.0037071947	0.094698694
6.140625	5.4339385e-07	5.4008606e-07	9.4310972e-05	0.0037460564	0.12744661
6.15625	5.2254431e-07	5.1978829e-07	9.1100677e-05	0.0036398605	0.1557673
6.171875	5.0124258e-07	4.991217e-07	7.7186518e-05	0.0033769048	0.17794518
6.1875	4.4757772e-07	4.4617028e-07	6.576858e-05	0.0029529641	0.19254003
6.203125	3.3814143e-07	3.3751846e-07	4.2217468e-05	0.0023753649	0.19857486
6.21875	2.4724715e-07	2.4746482e-07	2.3061962e-05	0.0016656719	0.19568847
6.234375	7.095716e-08	7.2046176e-08	2.3046992e-06	0.0008593074	0.1842052
6.25	8.8933766e-08	8.6979284e-08	2.356021e-05	2.6942324e-06	0.16509261
6.265625	2.1991622e-07	2.1714701e-07	3.8119597e-05	0.0008522454	0.13981166
6.28125	3.706734e-07	3.6718751e-07	5.5903928e-05	0.001654971	0.11010037
6.296875	4.6239393e-07	4.5833328e-07	6.9080781e-05	0.002361868	0.077749273
6.3125	5.453595e-07	5.4090106e-07	7.3286704e-05	0.0029399669	0.044420278
6.328125	5.8418261e-07	5.7952607e-07	9.3325894e-05	0.0033685278	0.011535802
6.34375	5.8266696e-07	5.7802154e-07	0.00010747052	0.0036382966	0.019761475
6.359375	5.345942e-07	5.3016582e-07	0.00011286793	0.0037497881	0.048595434
6.375	4.6266101e-07	4.5864123e-07	0.00013350255	0.0037109689	0.07431267
6.390625	3.7836224e-07	3.7491909e-07	0.00014256419	0.003535026	0.096428152
6.40625	2.5788831e-07	2.5515953e-07	0.00014231956	0.0032386553	0.11457444
6.421875	1.6383961e-07	1.6192762e-07	0.00013931077	0.0028404035	0.12846161
6.4375	4.4863998e-08	4.383261e-08	0.00012620511	0.0023597497	0.13785193
6.453125	8.1582128e-08	8.1708708e-08	0.00011202929	0.0018165156	0.14254838
6.46875	1.4845122e-07	1.4768851e-07	9.1638244e-05	0.001230126	0.142397
6.484375	2.5085647e-07	2.4925739e-07	7.8868869e-05	0.00061931183	0.13730034
6.5	3.2867123e-07	3.2632231e-07	6.8772886e-05	1.9924043e-06	0.12724034
6.515625	3.7103354e-07	3.6804959e-07	5.6622772e-05	0.00060510668	0.11230731
6.53125	4.3770628e-07	4.3422293e-07	4.8237528e-05	0.0011865475	0.09273218
6.546875	4.7064679e-07	4.6681251e-07	3.8566823e-05	0.0017279873	0.068918048
6.5625	5.0667474e-07	5.0264252e-07	2.7260909e-05	0.0022160061	0.041467456
6.578125	5.5156962e-07	5.4748873e-07	1.9115502e-05	0.0026377671	0.011200994
6.59375	5.8098912e-07	5.769991e-07	1.0836782e-05	0.0029804033	0.020836828
6.609375	6.0080113e-07	5.9702778e-07	5.5908336e-06	0.0032306242	0.05338908
6.625	6.0861559e-07	6.0516987e-07	2.4392026e-06	0.0033746176	0.085020466
6.640625	6.2400507e-07	6.2098439e-07	1.8465285e-06	0.0033985907	0.11417954
6.65625	5.8190073e-07	5.793918e-07	3.1240876e-06	0.0032903338	0.13929329
6.671875	5.1594899e-07	5.140304e-07	4.7690088e-06	0.0030414517	0.15889364
6.6875	4.596131e-07	4.5835596e-07	1.3837199e-05	0.0026504597	0.17176643
6.703125	3.2689492e-07	3.2636048e-07	1.9860685e-05	0.0021257971	0.17710006
6.71875	1.8236349e-07	1.8259708e-07	3.2045354e-05	0.0014873556	0.17460187
6.734375	4.8002113e-08	4.9024849e-08	4.2969329e-05	0.00076626565	0.1645479
6.75	1.4044961e-07	1.3864911e-07	5.0772064e-05	2.4567399e-06	0.14774681
6.765625	2.8792325e-07	2.8539493e-07	6.5554164e-05	0.00075982532	0.12542232
6.78125	4.1004403e-07	4.0687822e-07	7.1804366e-05	0.0014772834	0.099044157
6.796875	5.2801342e-07	5.2433772e-07	8.004006e-05	0.0021120278	0.070149854
6.8125	5.9190281e-07	5.8787479e-07	8.4641036e-05	0.0026347414	0.040196161
6.828125	6.2158036e-07	6.1737746e-07	8.5979294e-05	0.0030261918	0.010461753
6.84375	6.1340143e-07	6.0920971e-07	8.7612778e-05	0.0032768804	0.017995628
6.859375	5.8329276e-07	5.7929588e-07	8.554282e-05	0.003385863	0.044338524
6.875	5.0694823e-07	5.0331765e-07	8.2541832e-05	0.0033589812	0.06792176
6.890625	4.0654715e-07	4.0343392e-07	7.6292292e-05	0.0032070388	0.088252968
6.90625	3.2661794e-07	3.2414634e-07	7.1480588e-05	0.0029442786	0.10495326
6.921875	2.0097076e-07	1.9923363e-07	6.0522796e-05	0.0025870769	0.11772492
6.9375	8.1394545e-08	8.0450348e-08	5.2779933e-05	0.0021528924	0.1263303
6.953125	3.522805e-09	3.6512206e-09	4.1099678e-05	0.0016596382	0.13058179
6.96875	1.2884127e-07	1.2816661e-07	2.8854401e-05	0.0011252739	0.1303434
6.984375	2.168255e-07	2.1539411e-07	1.9976494e-05	0.00056713226	0.12554162
7	2.76833e-07	2.747213e-07	2.5933497e-06	1.8513223e-06	0.11618429
7.015625	3.6274932e-07	3.6005911e-07	7.4165102e-06	0.00055475254	0.10238466
7.03125	4.1422363e-07	4.1107576e-07	2.2319258e-05	0.0010879912	0.084387643
7.046875	4.5760289e-07	4.5413006e-07	3.3523122e-05	0.0015841695	0.062595361
7.0625	5.0257329e-07	4.9891307e-07	4.2524143e-05	0.0020303623	0.037588235
7.078125	5.2980433e-07	5.2609223e-07	5.4451369e-05	0.0024141492	0.010138016
7.09375	5.5548536e-07	5.5184936e-07	6.0549248e-05	0.0027233504	0.018791074
7.109375	5.6900508e-07	5.6556224e-07	6.6664755e-05	0.0029456987	0.048057028
7.125	5.8417054e-07	5.8102554e-07	6.8380333e-05	0.0030689769	0.07637478
7.140625	5.6665727e-07	5.6390282e-07	6.8397705e-05	0.0030815846	0.10237484
7.15625	5.2906754e-07	5.2678602e-07	6.1853039e-05	0.0029738472	0.12468795
7.171875	4.9680433e-07	4.9506929e-07	5.6946707e-05	0.0027400352	0.14205344
7.1875	3.9419424e-07	3.9307008e-07	4.0284316e-05	0.0023806578	0.15344199
7.203125	2.8740484e-07	2.8694451e-07	2.9425126e-05	0.0019044876	0.15817393
7.21875	1.8772019e-07	1.879606e-07	6.1197494e-06	0.0013298428	0.15600881
7.234375	2.4363294e-08	2.5318329e-08	9.2550605e-06	0.00068429608	0.14718145
7.25	1.1721566e-07	1.1556111e-07	3.2825082e-05	2.2251443e-06	0.13237135
7.265625	2.430503e-07	2.4074448e-07	4.9243779e-05	0.00067847114	0.11260978
7.28125	3.7276335e-07	3.6988945e-07	5.8117376e-05	0.0013204112	0.089146381
7.296875	4.5799627e-07	4.5466929e-07	8.0874202e-05	0.0018906017	0.063306784
7.3125	5.3228256e-07	5.2864299e-07	8.9337617e-05	0.0023630616	0.036370184
7.328125	5.7992948e-07	5.7613542e-07	9.8231325e-05	0.0027200433	0.0094846281
7.34375	5.8263338e-07	5.7885052e-07	0.0001192048	0.0029521104	0.016375838
7.359375	5.5142062e-07	5.4781297e-07	0.00012371726	0.0030573053	0.040418698
7.375	4.7996255e-07	4.7668354e-07	0.0001392607	0.0030397719	0.062016731
7.390625	3.9808534e-07	3.9527058e-07	0.00015038173	0.002908374	0.080680208
7.40625	3.0302659e-07	3.0078844e-07	0.00015174683	0.0026752885	0.096027144
7.421875	1.7433365e-07	1.7275608e-07	0.00016340139	0.0023548377	0.10775776
7.4375	6.3153619e-08	6.2289913e-08	0.00015656498	0.0019626428	0.1156372
7.453125	3.622022e-08	3.6348174e-08	0.00014948124	0.0015150804	0.11948732
7.46875	1.704509e-07	1.6985367e-07	0.00013070805	0.0010284694	0.11918738
7.484375	2.7501951e-07	2.7373775e-07	0.00011504111	0.0005188773	0.11468323
7.5	3.4304831e-07	3.4114924e-07	9.6609063e-05	1.8171136e-06	0.10600258
7.515625	4.4194245e-07	4.3951665e-07	8.1908807e-05	0.00050783586	0.093274785
7.53125	5.1549129e-07	5.1264657e-07	7.1709044e-05	0.00099621986	0.076752162
7.546875	5.6051925e-07	5.5737428e-07	5.9762725e-05	0.0014502713	0.056830223
7.5625	6.1708022e-07	6.1375899e-07	5.1092663e-05	0.0018576303	0.034063652
7.578125	6.5408112e-07	6.5070666e-07	4.2509195e-05	0.0022064633	0.0091746882
7.59375	6.7687085e-07	6.7356053e-07	3.2924192e-05	0.002485326	0.016949349
7.609375	6.8516903e-07	6.8203137e-07	2.6380118e-05	0.0026829954	0.043272826
7.625	6.7457565e-07	6.7170865e-07	2.0955016e-05	0.0027886895	0.068646054
7.640625	6.6543055e-07	6.6292189e-07	1.8965705e-05	0.0027926877	0.091859588
7.65625	6.0506771e-07	6.0299492e-07	1.7930893e-05	0.0026874258	0.1117193
7.671875	5.2086068e-07	5.1929182e-07	2.2019861e-05	0.0024691013	0.12713881
7.6875	4.4978971e-07	4.4878337e-07	2.5312864e-05	0.002139588	0.13724093
7.703125	3.041899e-07	3.0379205e-07	3.0288604e-05	0.0017077896	0.14145222
7.71875	1.5493844e-07	1.5517878e-07	3.8553986e-05	0.0011904753	0.13957268
7.734375	3.9783643e-08	4.067119e-08	4.3314848e-05	0.00061187157	0.1318021
7.75	1.3392532e-07	1.3240794e-07	5.2477968e-05	1.9768222e-06	0.11871439
7.765625	2.9010495e-07	2.8800438e-07	5.8542034e-05	0.00060656093	0.10118345
7.78125	3.9114074e-07	3.8853349e-07	6.2425692e-05	0.0011814849	0.080277228
7.796875	4.9382488e-07	4.9081378e-07	6.9612522e-05	0.0016939721	0.057142966
7.8125	5.6480087e-07	5.6151224e-07	7.1451953e-05	0.0021208633	0.032906027
7.828125	5.9402267e-07	5.9059737e-07	7.3529033e-05	0.0024459623	0.0085964195
7.84375	5.9188419e-07	5.8846999e-07	7.3421141e-05	0.0026601023	0.014892448
7.859375	5.5523976e-07	5.5198314e-07	7.1817966e-05	0.0027606233	0.03681641
7.875	5.0410884e-07	5.0114715e-07	6.877662e-05	0.0027503977	0.056572989
7.890625	4.2533409e-07	4.2278972e-07	6.4688158e-05	0.0026366049	0.07368262
7.90625	3.1425367e-07	3.1222738e-07	6.0278433e-05	0.0024296121	0.08776671
7.921875	2.1494219e-07	2.1351001e-07	5.218233e-05	0.0021420485	0.098528096
7.9375	1.1961089e-07	1.1882218e-07	4.6439019e-05	0.0017879149	0.10573701
7.953125	7.6675703e-09	7.7929567e-09	3.6502327e-05	0.0013819195	0.10922462
7.96875	1.1050435e-07	1.0997492e-07	2.8027644e-05	0.00093901754	0.10888338
7.984375	1.9490224e-07	1.9375298e-07	2.1023898e-05	0.00047412368	0.10467467
8	3.00559e-07	2.9884992e-07	8.3388615e-06	1.6810509e-06	0.096641039
8.015625	3.774905e-07	3.7530204e-07	8.430458e-07	0.00046450084	0.084922397
8.03125	4.3123172e-07	4.2865981e-07	9.5099788e-06	0.00091130511	0.069773142
8.046875	5.0113051e-07	4.9828189e-07	1.794911e-05	0.0013262839	0.0515779
8.0625	5.5348165e-07	5.5046808e-07	2.4225116e-05	0.0016977339	0.030863184
8.078125	5.897129e-07	5.8664604e-07	3.2466937e-05	0.0020145118	0.0083020554
8.09375	6.2139121e-07	6.1837862e-07	3.6720787e-05	0.0022659199	0.015291098
8.109375	6.2906693e-07	6.2620898e-07	4.0491481e-05	0.0024417467	0.038978489
8.125	6.2856377e-07	6.259519e-07	4.1665036e-05	0.0025325287	0.061731925
8.140625	5.9189257e-07	5.8960898e-07	4.1798141e-05	0.0025301035	0.082482529
8.15625	5.2906338e-07	5.2718056e-07	3.7990737e-05	0.0024285813	0.1001868
8.171875	4.5939871e-07	4.5797965e-07	3.373846e-05	0.0022257341	0.1139054
8.1875	3.6285149e-07	3.6194905e-07	2.6548384e-05	0.0019242461	0.12288703
8.203125	2.1655951e-07	2.1621378e-07	1.6646764e-05	0.0015328698	0.12664464
8.21875	7.7243611e-08	7.747901e-08	9.1766887e-06	0.001066925	0.12501001
8.234375	4.3341266e-08	4.251987e-08	4.9778591e-06	0.00054790886	0.11815328
8.25	2.1056289e-07	2.0917408e-07	1.3741864e-05	1.8915535e-06	0.10656147
8.265625	3.5598923e-07	3.5407716e-07	2.4742893e-05	0.00054281402	0.090979028
8.28125	4.5068627e-07	4.4832088e-07	3.4261648e-05	0.0010581966	0.072322845
8.296875	5.5173807e-07	5.4901298e-07	3.9909457e-05	0.0015190065	0.051589311
8.3125	6.1849573e-07	6.1552374e-07	4.8146511e-05	0.0019046707	0.029770296
8.328125	6.4741674e-07	6.4432379e-07	5.109747e-05	0.0022004229	0.007789572
8.34375	6.4577667e-07	6.4269477e-07	5.3983665e-05	0.0023974956	0.013535906
8.359375	6.0731284e-07	6.0437292e-07	5.4040176e-05	0.002492794	0.033511734
8.375	5.496484e-07	5.4697365e-07	5.322577e-05	0.002488177	0.051564595
8.390625	4.8216602e-07	4.7986598e-07	4.911743e-05	0.0023894723	0.067230601
8.40625	3.6956561e-07	3.6773135e-07	4.5748294e-05	0.0022055381	0.080139644
8.421875	2.5073155e-07	2.4943207e-07	3.8473695e-05	0.0019474012	0.09000063
8.4375	1.6833765e-07	1.6761747e-07	3.1679999e-05	0.0016276242	0.096590926
8.453125	3.7746413e-08	3.7624434e-08	2.4044982e-05	0.0012594898	0.099750795
8.46875	9.1244586e-08	9.0775028e-08	1.2386442e-05	0.00085668134	0.09938431
8.484375	1.8828201e-07	1.8725189e-07	5.2155993e-06	0.00043286631	0.095464981
8.5	2.8091072e-07	2.7937294e-07	9.4279019e-06	1.5261825e-06	0.088046164
8.515625	3.8210378e-07	3.8012983e-07	1.7704246e-05	0.00042443073	0.077273892
8.53125	4.6029799e-07	4.579738e-07	3.032254e-05	0.00083268236	0.06340044
8.546875	5.1237143e-07	5.0979272e-07	3.9264938e-05	0.0012115456	0.046796332
8.5625	5.7783805e-07	5.7510563e-07	4.740723e-05	0.0015499357	0.027958485
8.578125	6.2311761e-07	6.2033297e-07	5.6134214e-05	0.0018373722	0.0075118503
8.59375	6.469913e-07	6.4425287e-07	6.0734595e-05	0.002063969	0.013797785
8.609375	6.5333334e-07	6.5073366e-07	6.5375832e-05	0.0022204751	0.035122174
8.625	6.3309082e-07	6.3071485e-07	6.6322525e-05	0.0022985733	0.055541891
8.640625	5.9572431e-07	5.9364849e-07	6.517838e-05	0.0022914655	0.074111402
8.65625	5.5083314e-07	5.4912499e-07	5.9744142e-05	0.0021946229	0.089916959
8.671875	4.5364023e-07	4.5235777e-07	5.2413399e-05	0.002006868	0.10214368
8.6875	3.3617801e-07	3.3536882e-07	4.0178111e-05	0.0017314243	0.11014515
8.703125	2.3562303e-07	2.3532228e-07	2.7726192e-05	0.00137684	0.1135051
8.71875	8.4792608e-08	8.5020366e-08	8.7052622e-06	0.00095707042	0.11208067
8.734375	7.3674099e-08	7.2915939e-08	5.9315425e-06	0.00049110243	0.10601694
8.75	2.1063527e-07	2.0936575e-07	2.5738945e-05	1.7114448e-06	0.095729091
8.765625	3.2745596e-07	3.2571667e-07	3.6922301e-05	0.0004863948	0.081854285
8.78125	4.5565095e-07	4.53506e-07	5.3182573e-05	0.00094875727	0.065183155
8.796875	5.4789797e-07	5.4543195e-07	6.0978079e-05	0.0013632713	0.046583935
8.8125	6.0613029e-07	6.0344443e-07	6.595456e-05	0.0017116645	0.026932428
8.828125	6.552416e-07	6.5244853e-07	8.5420107e-05	0.0019804838	0.0070570583
8.84375	6.6242257e-07	6.5964032e-07	8.9654729e-05	0.0021614316	0.012296905
8.859375	6.293008e-07	6.2664655e-07	0.00011043648	0.0022511948	0.030484705
8.875	5.8612178e-07	5.8370594e-07	0.00011975681	0.0022508319	0.04696493
8.890625	4.9591877e-07	4.9383977e-07	0.00012543831	0.0021650469	0.06129318
8.90625	3.7939135e-07	3.7773126e-07	0.0001412225	0.0020014235	0.073111584
8.921875	2.5776064e-07	2.5658186e-07	0.00013808511	0.0017696904	0.082138011
8.9375	1.587605e-07	1.5810364e-07	0.00013383121	0.0014809554	0.088158175
8.953125	1.5171795e-08	1.5054484e-08	0.00012159189	0.0011472446	0.091021619
8.96875	1.2984357e-07	1.2942661e-07	0.00010734805	0.0007810482	0.090642263
8.984375	2.5478277e-07	2.5385863e-07	8.808424e-05	0.00039498642	0.087003373
9	3.4860351e-07	3.4721907e-07	7.568293e-05	1.5262173e-06	0.0801657
9.015625	4.7075546e-07	4.6897439e-07	6.118653e-05	0.00038731841	0.070277779
9.03125	5.7341248e-07	5.7131166e-07	5.2062497e-05	0.00075999993	0.05758655
9.046875	6.4977183e-07	6.4743728e-07	4.3333247e-05	0.0011055371	0.042446188
9.0625	7.0331666e-07	7.0083941e-07	3.3661206e-05	0.0014135268	0.025323341
9.078125	7.528241e-07	7.5029636e-07	2.6466864e-05	0.0016741843	0.0067964787
9.09375	7.763082e-07	7.7381995e-07	1.7604563e-05	0.0018783998	0.012452714
9.109375	7.7822956e-07	7.7586597e-07	1.2093571e-05	0.0020178223	0.031657617
9.125	7.6047929e-07	7.58319e-07	7.621483e-06	0.0020851665	0.049995988
9.140625	7.0207116e-07	7.001851e-07	6.6269673e-06	0.0020747298	0.066630512
9.15625	6.1616902e-07	6.1461965e-07	5.7851226e-06	0.0019830899	0.080759391
9.171875	5.2820302e-07	5.270436e-07	1.0780586e-05	0.0018098843	0.091673518
9.1875	4.168414e-07	4.1611493e-07	1.3729414e-05	0.0015586799	0.098814293
9.203125	2.5594752e-07	2.5568484e-07	2.2438077e-05	0.0012375277	0.101824
9.21875	8.8967262e-08	8.9184903e-08	2.8958571e-05	0.00085917509	0.10058019
9.234375	5.1277164e-08	5.0579431e-08	3.7735052e-05	0.00044052684	0.095206875
9.25	1.968101e-07	1.9565122e-07	4.74759e-05	1.5496636e-06	0.086059435
9.265625	3.5408517e-07	3.5250418e-07	5.2912994e-05	0.00043619589	0.07368567
9.28125	4.8192872e-07	4.7998428e-07	6.4394188e-05	0.00085135442	0.058770075
9.296875	5.6467757e-07	5.6244618e-07	6.8420096e-05	0.0012244027	0.042071449
9.3125	6.3056402e-07	6.2813659e-07	7.564154e-05	0.0015390818	0.024364569
9.328125	6.6807093e-07	6.6554839e-07	7.7499023e-05	0.0017832191	0.0063924042
9.34375	6.6851421e-07	6.6600221e-07	7.9573646e-05	0.0019490475	0.011166474
9.359375	6.4462864e-07	6.4223211e-07	7.8655101e-05	0.0020331181	0.027715725
9.375	5.8598194e-07	5.8379991e-07	7.7037363e-05	0.0020359192	0.042747268
9.390625	4.9959742e-07	4.9771829e-07	7.2115537e-05	0.0019612585	0.055838781
9.40625	3.9851104e-07	3.9700875e-07	6.8175207e-05	0.0018156025	0.066647256
9.421875	3.1122668e-07	3.1015767e-07	5.933106e-05	0.0016074365	0.074901639
9.4375	1.8171818e-07	1.8111954e-07	5.2920659e-05	0.0013466781	0.080397083
9.453125	4.4121266e-08	4.4009344e-08	4.2058687e-05	0.0010442325	0.082992174
9.46875	7.9180313e-08	7.8809645e-08	3.2851782e-05	0.00071151089	0.082609536
9.484375	1.6762594e-07	1.6679637e-07	2.2577642e-05	0.00036006744	0.079240007
9.5	2.9469628e-07	2.9344939e-07	1.0295662e-05	1.387009e-06	0.07294901
9.515625	4.0982575e-07	4.0821834e-07	2.3537589e-06	0.00035332781	0.063884881
9.53125	4.984194e-07	4.9652031e-07	1.185424e-05	0.00069326516	0.052286724
9.546875	5.5648191e-07	5.5436848e-07	1.9343058e-05	0.0010081258	0.038490839
9.5625	6.2654874e-07	6.2430327e-07	3.0677302e-05	0.0012882322	0.022933601
9.578125	6.7493238e-07	6.7263861e-07	3.6789813e-05	0.0015245026	0.0061489861
9.59375	6.97065e-07	6.9480512e-07	4.3659821e-05	0.0017085511	0.011240876
9.609375	7.0255346e-07	7.0040575e-07	4.705232e-05	0.0018328489	0.028543576
9.625	6.7672648e-07	6.7476348e-07	4.9224984e-05	0.0018910417	0.045023578
9.640625	6.209029e-07	6.1919016e-07	4.7993059e-05	0.0018783568	0.059938558
9.65625	5.4501282e-07	5.4360797e-07	4.6480808e-05	0.0017921989	0.072583529
9.671875	4.7406485e-07	4.7301673e-07	3.9190763e-05	0.0016328118	0.082339541
9.6875	3.4652376e-07	3.458711e-07	3.3844962e-05	0.0014039032	0.088721993
9.703125	1.9812003e-07	1.9788997e-07	2.222499e-05	0.0011131473	0.091421923
9.71875	5.0646607e-08	5.0852809e-08	1.3518751e-05	0.00077205668	0.090333617
9.734375	6.6797836e-08	6.6156997e-08	9.2096776e-07	0.00039564485	0.085563221
9.75	2.2191765e-07	2.2086086e-07	1.013782e-05	1.5100061e-06	0.077416183
9.765625	3.6440901e-07	3.6297264e-07	1.9899656e-05	0.00039144407	0.066365407
9.78125	4.7803389e-07	4.7627157e-07	3.2032116e-05	0.00076445705	0.053005629
9.796875	5.4947462e-07	5.474555e-07	3.8215345e-05	0.0011003111	0.038002068
9.8125	6.2116118e-07	6.1896711e-07	4.8108682e-05	0.001384553	0.022041154
9.828125	6.5939203e-07	6.5711351e-07	5.173233e-05	0.0016061533	0.0057894328
9.84375	6.6184173e-07	6.5957342e-07	5.6334413e-05	0.0017578793	0.010136113
9.859375	6.3951984e-07	6.3735573e-07	5.6979241e-05	0.0018362751	0.025185867
9.875	5.8502165e-07	5.8305066e-07	5.6693093e-05	0.0018413914	0.038885365
9.890625	5.0074446e-07	4.9904601e-07	5.3779458e-05	0.0017762882	0.050835911
9.90625	4.0137149e-07	4.0001216e-07	5.0383233e-05	0.0016464893	0.060711202
9.921875	3.0567678e-07	3.0470759e-07	4.3268535e-05	0.0014594439	0.068252729
9.9375	1.9451093e-07	1.9396574e-07	3.8865604e-05	0.0012240002	0.073265729
9.953125	5.6278466e-08	5.6172407e-08	2.6856725e-05	0.00094995576	0.075617754
9.96875	7.4049016e-08	7.3719144e-08	2.0529777e-05	0.00064776005	0.075239059
9.984375	1.8326717e-07	1.8252222e-07	6.600301e-06	0.00032799724	0.0721263
10	2.6626323e-07	2.6514009e-07	5.7925714e-06	1.1213566e-06	0.066347537


==> graphics/data/AdvecDiff3000_exponential_r30_Outputs.dat <==
0	0.5	0.5	0.5	0.5	0.5	0.5
0.015625	0.48191915	0.48191906	0.48191906	0.48191457	0.48307628	0.49148967
0.03125	0.45148934	0.45148932	0.45148932	0.45148139	0.45352742	0.48682948
0.046875	0.41645804	0.41645803	0.41645803	0.41645193	0.41910722	0.4874817
0.0625	0.38033817	0.38033817	0.38033817	0.38033628	0.38336717	0.49212218
0.078125	0.34514418	0.3451442	0.3451442	0.34514737	0.34837791	0.49897555
0.09375	0.31196303	0.31196307	0.31196307	0.31197028	0.3152876	0.50613471
0.109375	0.28131125	0.28131122	0.28131122	0.28131897	0.28466628	0.51187903
0.125	0.25344929	0.25344913	0.25344913	0.25345573	0.25681003	0.51495402
0.140625	0.22865924	0.22865884	0.22865884	0.22866014	0.23201217	0.51476801
0.15625	0.20745896	0.20745831	0.20745831	0.20745036	0.21077563	0.51147679
0.171875	0.19072479	0.19072395	0.19072395	0.19070515	0.19393931	0.50594448
0.1875	0.1797064	0.17970546	0.17970546	0.17968011	0.1827007	0.49958873
0.203125	0.17593271	0.17593168	0.17593168	0.17590379	0.17853267	0.49413536
0.21875	0.1810247	0.18102363	0.18102363	0.18099604	0.18300847	0.49132203
0.234375	0.19644509	0.19644407	0.19644407	0.19641718	0.19756296	0.49259732
0.25	0.22322529	0.22322437	0.22322437	0.22319889	0.22322842	0.49886266
0.265625	0.26171435	0.26171356	0.26171356	0.2616952	0.26038814	0.51029695
0.28125	0.31139175	0.31139112	0.31139112	0.311383	0.30858909	0.52629141
0.296875	0.3707776	0.3707771	0.3707771	0.37078783	0.36644665	0.54550484
0.3125	0.43745941	0.437459	0.437459	0.43747561	0.43166168	0.56603123
0.328125	0.5082383	0.50823792	0.50823792	0.50825812	0.50115387	0.58565467
0.34375	0.57937984	0.57937943	0.57937942	0.57940731	0.57129842	0.60215341
0.359375	0.64693978	0.64693925	0.64693924	0.6469772	0.63823842	0.61360779
0.375	0.70712383	0.70712313	0.70712312	0.70716975	0.6982339	0.61866639
0.390625	0.75663622	0.75663535	0.75663535	0.75668807	0.74800383	0.61673143
0.40625	0.79297285	0.79297178	0.79297177	0.79302483	0.78501764	0.60803674
0.421875	0.81462317	0.81462195	0.81462195	0.81467075	0.80770092	0.59360788
0.4375	0.82115797	0.82115673	0.82115673	0.82119704	0.81553161	0.57511179
0.453125	0.8131962	0.81319497	0.81319497	0.81322429	0.80901821	0.55461912
0.46875	0.7922603	0.7922592	0.79225921	0.7922812	0.78956896	0.53431588
0.484375	0.76054516	0.76054431	0.76054432	0.76056114	0.75927374	0.51620697
0.5	0.72063623	0.72063562	0.72063564	0.7206479	0.72063323	0.50185555
0.515625	0.67521746	0.67521709	0.6752171	0.67522466	0.67627472	0.49219539
0.53125	0.62680952	0.62680945	0.62680946	0.62681206	0.62869336	0.48744218
0.546875	0.57757234	0.57757252	0.57757253	0.57757013	0.58005302	0.4871142
0.5625	0.52919304	0.52919343	0.52919344	0.52918775	0.53206869	0.49015615
0.578125	0.48286771	0.48286824	0.48286825	0.48286018	0.48597932	0.49514453
0.59375	0.43936957	0.43937012	0.43937013	0.4393602	0.44260569	0.50054106
0.609375	0.3991825	0.39918299	0.399183	0.39917164	0.4024737	0.50495384
0.625	0.36266987	0.36267021	0.36267022	0.36265791	0.36597483	0.50736584
0.640625	0.33024328	0.3302434	0.33024341	0.33023119	0.33352959	0.50729551
0.65625	0.30249727	0.30249717	0.30249717	0.30248591	0.30572101	0.5048661
0.671875	0.28028274	0.28028241	0.28028241	0.28027273	0.28337068	0.50077378
0.6875	0.26470213	0.26470162	0.26470163	0.2646941	0.26754044	0.49616141
0.703125	0.25702379	0.25702316	0.25702316	0.25701867	0.25945552	0.49241837
0.71875	0.25852611	0.25852542	0.25852542	0.25852557	0.26035848	0.49093881
0.734375	0.27029469	0.27029401	0.27029401	0.27029901	0.27131589	0.49287658
0.75	0.29300465	0.29300408	0.29300408	0.293014	0.29300754	0.498935
0.765625	0.32672325	0.32672289	0.32672289	0.32673781	0.32553281	0.50922474
0.78125	0.37076677	0.37076662	0.37076662	0.37078742	0.36826723	0.52321181
0.796875	0.42363788	0.42363793	0.42363792	0.42366361	0.41979525	0.53976417
0.8125	0.48305938	0.48305958	0.48305957	0.48308899	0.47793598	0.55729027
0.828125	0.54610554	0.54610582	0.54610581	0.5461382	0.53986371	0.5739489
0.84375	0.60941883	0.60941911	0.60941911	0.60945369	0.60231309	0.58789918
0.859375	0.66948716	0.66948737	0.66948736	0.66952227	0.66184526	0.59755333
0.875	0.72294807	0.72294816	0.72294815	0.7229821	0.71514322	0.60179542
0.890625	0.76688216	0.76688207	0.76688207	0.76691437	0.75929978	0.60013324
0.90625	0.79905976	0.79905948	0.79905948	0.79908921	0.79206312	0.59276232
0.921875	0.81811116	0.81811073	0.81811073	0.81813422	0.81200988	0.58053316
0.9375	0.82360154	0.82360098	0.82360098	0.82361836	0.81862712	0.56482738
0.953125	0.81600493	0.81600431	0.81600432	0.81601625	0.81229598	0.54736285
0.96875	0.79658525	0.79658472	0.79658472	0.79659114	0.79418364	0.52995631
0.984375	0.76720487	0.76720445	0.76720446	0.76720319	0.76606301	0.51427994
1	0.73008957	0.73008933	0.73008934	0.73008101	0.7300867	0.5016465
1.015625	0.68758418	0.68758414	0.68758415	0.68757061	0.68854929	0.49285456
1.03125	0.64193168	0.64193178	0.64193179	0.64191387	0.64366894	0.48811454
1.046875	0.59510359	0.59510386	0.59510387	0.59508141	0.59741686	0.48706435
1.0625	0.54870034	0.54870073	0.54870073	0.54867419	0.55141298	0.48886951
1.078125	0.50392757	0.503928	0.50392801	0.50389937	0.50689518	0.49239023
1.09375	0.46164327	0.4616437	0.4616437	0.46161397	0.46475814	0.49638788
1.109375	0.42245881	0.42245914	0.42245915	0.42242904	0.42564597	0.49973812
1.125	0.38686921	0.3868694	0.3868694	0.38683922	0.39007578	0.50161735
1.140625	0.35538431	0.35538431	0.35538432	0.35535541	0.35856453	0.50163393
1.15625	0.32863313	0.32863293	0.32863293	0.32860612	0.33173233	0.49988486
1.171875	0.30741911	0.30741873	0.30741873	0.3073955	0.3103599	0.49692989
1.1875	0.29271296	0.29271242	0.29271242	0.29269456	0.29538664	0.49368862
1.203125	0.28558057	0.28557996	0.28557996	0.2855676	0.28784559	0.49127716
1.21875	0.28705512	0.28705447	0.28705447	0.28704798	0.28874366	0.49081123
1.234375	0.29797219	0.29797157	0.29797157	0.29797354	0.29890413	0.49320634
1.25	0.31879412	0.31879361	0.31879361	0.31880308	0.31879674	0.49900696
1.265625	0.3494524	0.34945202	0.34945202	0.34946807	0.348383	0.5082713
1.28125	0.38923549	0.38923527	0.38923527	0.3892582	0.38700346	0.52052998
1.296875	0.43674377	0.43674371	0.43674371	0.43677429	0.43332902	0.53482546
1.3125	0.48992391	0.48992398	0.48992397	0.48995956	0.48538824	0.54982657
1.328125	0.54618368	0.54618382	0.54618382	0.54622337	0.54067355	0.56400146
1.34375	0.60257686	0.60257701	0.602577	0.60261957	0.59631632	0.57582308
1.359375	0.65603761	0.65603771	0.65603771	0.65608087	0.64931225	0.58397707
1.375	0.70363653	0.70363653	0.70363652	0.70367901	0.69677001	0.58754108
1.390625	0.74282738	0.74282726	0.74282725	0.74286833	0.7361536	0.58610967
1.40625	0.77165459	0.7716543	0.7716543	0.77168847	0.76548869	0.57984659
1.421875	0.78889713	0.78889671	0.78889671	0.78892539	0.78350925	0.56945794
1.4375	0.79413329	0.79413279	0.79413279	0.79415606	0.78972771	0.55609024
1.453125	0.78772137	0.78772081	0.78772081	0.78773331	0.78442394	0.54117024
1.46875	0.77070296	0.77070245	0.77070245	0.77070577	0.76855755	0.52620992
1.484375	0.74464546	0.74464504	0.74464504	0.74464113	0.74361939	0.51260603
1.5	0.71144766	0.71144736	0.71144737	0.71143394	0.71144506	0.50146322
1.515625	0.67313631	0.6731362	0.67313621	0.67311316	0.67401661	0.49346614
1.53125	0.63168094	0.631681	0.63168101	0.6316519	0.63327984	0.48881767
1.546875	0.58884966	0.58884988	0.58884988	0.58881556	0.59099923	0.48725056
1.5625	0.54612134	0.54612167	0.54612168	0.54608052	0.54866668	0.48810834
1.578125	0.5046598	0.50466017	0.50466018	0.50461607	0.50746981	0.49048104
1.59375	0.46534548	0.46534585	0.46534586	0.4653002	0.46831705	0.49337343
1.609375	0.42885143	0.42885173	0.42885174	0.42880495	0.43190679	0.49587872
1.625	0.39574341	0.39574358	0.39574358	0.39569794	0.398822	0.49733085
1.640625	0.36658123	0.36658123	0.36658123	0.366538	0.36962819	0.49741155
1.65625	0.34199896	0.34199879	0.3419988	0.34195938	0.3449526	0.49619666
1.671875	0.32274582	0.32274548	0.32274548	0.32271192	0.32552701	0.49413527
1.6875	0.30967703	0.30967656	0.30967656	0.30964913	0.3121827	0.49196562
1.703125	0.30369275	0.3036922	0.3036922	0.30367496	0.30579527	0.49058222
1.71875	0.30563259	0.305632	0.305632	0.30562505	0.30718546	0.49087522
1.734375	0.31614113	0.31614059	0.3161406	0.3161428	0.31699088	0.49356782
1.75	0.33552591	0.33552544	0.33552544	0.33553853	0.3355283	0.4990774
1.765625	0.36363124	0.3636309	0.3636309	0.36365422	0.36266997	0.50742229
1.78125	0.39975047	0.39975027	0.39975026	0.39978133	0.39775519	0.51818909
1.796875	0.44259403	0.44259395	0.44259395	0.44263174	0.43955521	0.53056602
1.8125	0.49032311	0.49032314	0.49032313	0.4903683	0.48630115	0.5434378
1.828125	0.54064985	0.54064994	0.54064994	0.54071089	0.53577688	0.55552816
1.84375	0.59099508	0.59099519	0.59099518	0.59107141	0.58546873	0.56556894
1.859375	0.63868661	0.63868667	0.63868667	0.63877383	0.6327563	0.57247092
1.875	0.68117498	0.68117497	0.68117496	0.68126629	0.67512208	0.57547112
1.890625	0.71624115	0.71624102	0.71624101	0.71633237	0.71035562	0.57423535
1.90625	0.74217142	0.74217119	0.74217118	0.74225277	0.73672736	0.56890105
1.921875	0.75787937	0.75787902	0.75787902	0.75794927	0.75311296	0.56005507
1.9375	0.76296197	0.76296154	0.76296154	0.76302334	0.75905381	0.54865007
1.953125	0.75768578	0.75768534	0.75768534	0.75774088	0.75475012	0.53587245
1.96875	0.74290859	0.74290815	0.74290816	0.74295768	0.74098995	0.5229824
1.984375	0.71995002	0.71994967	0.71994967	0.71999146	0.71902742	0.51114852
2	0.69043076	0.6904305	0.69043051	0.69046487	0.69042838	0.50130221
2.015625	0.65610325	0.65610313	0.65610314	0.65613065	0.65690548	0.49403192
2.03125	0.61869634	0.61869637	0.61869637	0.61871687	0.62016503	0.48953145
2.046875	0.57979256	0.57979271	0.57979271	0.57980158	0.58178363	0.48760844
2.0625	0.54075102	0.54075126	0.54075126	0.54074667	0.54312833	0.48774959
2.078125	0.50268039	0.50268067	0.50268068	0.50266506	0.505325	0.4892309
2.09375	0.46645893	0.4664592	0.46645921	0.46643432	0.4692729	0.49125459
2.109375	0.43279056	0.43279077	0.43279077	0.43275719	0.43569538	0.49309072
2.125	0.40228104	0.40228116	0.40228116	0.40223351	0.40521156	0.4942014
2.140625	0.3755156	0.37551558	0.37551558	0.37545908	0.37841114	0.49432817
2.15625	0.35311976	0.35311959	0.3531196	0.35306109	0.3559145	0.49352997
2.171875	0.33578891	0.33578861	0.33578861	0.33573107	0.33840379	0.49216609
2.1875	0.32427787	0.32427746	0.32427746	0.32422662	0.32661582	0.49082776
2.203125	0.31934896	0.31934849	0.31934849	0.31930635	0.3212948	0.49022984
2.21875	0.32168482	0.32168432	0.32168432	0.32164962	0.32311043	0.49108003
2.234375	0.33177876	0.3317783	0.3317783	0.33174982	0.33255296	0.49394657
2.25	0.34981991	0.34981953	0.34981953	0.34979762	0.34982214	0.4991455
2.265625	0.37559261	0.37559232	0.37559232	0.37557649	0.37472806	0.50666529
2.28125	0.40840798	0.40840782	0.40840781	0.40839757	0.40662257	0.51614115
2.296875	0.44708224	0.44708217	0.44708217	0.44707734	0.4443744	0.52688329
2.3125	0.48996922	0.48996925	0.48996924	0.48997004	0.48639728	0.53795559
2.328125	0.53504791	0.53504799	0.53504799	0.53505222	0.5307311	0.54829313
2.34375	0.58005727	0.58005737	0.58005737	0.58006363	0.57517024	0.55684144
2.359375	0.62266436	0.62266442	0.62266442	0.62267188	0.61742542	0.56269683
2.375	0.66064644	0.66064644	0.66064644	0.66065299	0.65530079	0.56522762
2.390625	0.69206621	0.69206611	0.6920661	0.69207119	0.68686622	0.56415809
2.40625	0.71541947	0.71541929	0.71541928	0.71542292	0.71060412	0.55960385
2.421875	0.72973877	0.72973848	0.72973848	0.72973729	0.725515	0.55205332
2.4375	0.73464214	0.73464179	0.73464179	0.7346347	0.73116989	0.542299
2.453125	0.73032364	0.73032324	0.73032324	0.73031157	0.7277066	0.53132895
2.46875	0.71748993	0.71748954	0.71748954	0.71747149	0.71577233	0.52019495
2.484375	0.69725399	0.69725367	0.69725367	0.69722715	0.69642392	0.50987645
2.5	0.67100209	0.67100183	0.67100183	0.67097024	0.67099981	0.50116046
2.515625	0.64025269	0.64025254	0.64025255	0.64021649	0.64098316	0.49455401
2.53125	0.6065259	0.60652585	0.60652585	0.60648263	0.60787269	0.49024081
2.546875	0.57123888	0.57123894	0.57123894	0.57119217	0.57307808	0.48808732
2.5625	0.53563791	0.53563803	0.53563804	0.53558898	0.53784963	0.48769514
2.578125	0.50077114	0.50077129	0.50077129	0.50071935	0.50324747	0.48849054
2.59375	0.46749947	0.46749961	0.46749962	0.46744715	0.47014803	0.48983576
2.609375	0.43653711	0.43653721	0.43653722	0.4364856	0.43928021	0.4911445
2.625	0.40850866	0.40850868	0.40850868	0.40845864	0.41127884	0.49198305
2.640625	0.38400774	0.38400766	0.38400766	0.38396079	0.38674105	0.49214178
2.65625	0.36364257	0.36364237	0.36364238	0.36359923	0.36627131	0.49166605
2.671875	0.34805659	0.3480563	0.34805631	0.34801877	0.35050309	0.49084242
2.6875	0.33791719	0.33791682	0.33791683	0.33788655	0.3400905	0.49014305
2.703125	0.33387149	0.33387109	0.33387109	0.33384763	0.33566765	0.49013733
2.71875	0.33647423	0.33647383	0.33647383	0.33646086	0.33778092	0.49138562
2.734375	0.34609833	0.34609797	0.34609797	0.3460947	0.3468032	0.49433158
2.75	0.36284222	0.36284193	0.36284193	0.36284688	0.36284425	0.49921069
2.765625	0.38644975	0.38644955	0.38644955	0.3864666	0.38567178	0.50598952
2.78125	0.41625744	0.41625735	0.41625735	0.41628291	0.41465829	0.51434556
2.796875	0.45118056	0.45118057	0.45118057	0.4512132	0.44876466	0.52369131
2.8125	0.48974439	0.48974448	0.48974448	0.48978605	0.48656746	0.53323951
2.828125	0.53016072	0.53016086	0.53016086	0.53020719	0.52633041	0.54210023
2.84375	0.57044348	0.57044363	0.57044362	0.57049379	0.56611439	0.54939543
2.859375	0.60855148	0.60855161	0.6085516	0.60860337	0.60391511	0.55437449
2.875	0.6425426	0.64254266	0.64254266	0.64259424	0.63781313	0.55651386
2.890625	0.67072181	0.67072179	0.67072178	0.67077162	0.66611939	0.55558595
2.90625	0.69176618	0.69176607	0.69176607	0.69180839	0.6874997	0.55168809
2.921875	0.70481316	0.70481296	0.70481296	0.70485027	0.70106427	0.54522755
2.9375	0.70950301	0.70950276	0.70950276	0.70952871	0.70641366	0.53686436
2.953125	0.70597273	0.70597243	0.70597243	0.70598798	0.70363693	0.52742265
2.96875	0.69480484	0.69480454	0.69480454	0.69481299	0.69326592	0.51778159
2.984375	0.67693998	0.67693969	0.67693969	0.67694283	0.67619283	0.5087637
3	0.65356677	0.65356655	0.65356655	0.65356793	0.65356475	0.50103544
3.015625	0.62600407	0.62600391	0.62600392	0.6260034	0.62666888	0.49503472
3.03125	0.59559104	0.59559098	0.59559098	0.59558748	0.59682444	0.49093467
3.046875	0.5635978	0.5635978	0.5635978	0.5635892	0.56529288	0.48864757
3.0625	0.53116545	0.53116551	0.53116551	0.53115321	0.53321647	0.48786706
3.078125	0.49927911	0.4992792	0.4992792	0.49926465	0.50158819	0.48814059
3.09375	0.46877194	0.46877203	0.46877203	0.46875609	0.4712524	0.48896
3.109375	0.44035338	0.44035342	0.44035342	0.44033671	0.44292945	0.48985545
3.125	0.4146511	0.41465109	0.41465109	0.4146344	0.41725481	0.49047796
3.140625	0.39225472	0.39225462	0.39225462	0.39223819	0.39482081	0.49065763
3.15625	0.3737491	0.37374892	0.37374892	0.37373397	0.37620959	0.49042899
3.171875	0.35972807	0.3597278	0.35972781	0.35971586	0.36200771	0.49001982
3.1875	0.35078275	0.35078244	0.35078244	0.35077386	0.35279666	0.48980583
3.203125	0.34746377	0.34746342	0.34746342	0.34746151	0.34911811	0.49023893
3.21875	0.35022157	0.35022122	0.35022122	0.3502261	0.35141765	0.49176062
3.234375	0.35933346	0.35933315	0.35933315	0.35934397	0.35997483	0.49471458
3.25	0.37482903	0.37482879	0.37482878	0.37484885	0.3748309	0.4992726
3.265625	0.39642661	0.39642645	0.39642644	0.39645366	0.39572619	0.50538558
3.28125	0.423493	0.42349292	0.42349292	0.42352593	0.42205941	0.5127679
3.296875	0.45503564	0.45503565	0.45503565	0.45507666	0.45287764	0.52091797
3.3125	0.48973226	0.48973234	0.48973234	0.48977827	0.48690275	0.52917239
3.328125	0.52599805	0.52599817	0.52599817	0.52604783	0.52259418	0.53678618
3.34375	0.5620849	0.56208503	0.56208503	0.56213799	0.55824378	0.54302719
3.359375	0.59620302	0.59620314	0.59620313	0.59625683	0.59209299	0.54727117
3.375	0.62665171	0.62665178	0.62665177	0.62670549	0.62246025	0.54908366
3.390625	0.65194466	0.65194465	0.65194464	0.65199475	0.64786431	0.54827666
3.40625	0.67091611	0.67091603	0.67091602	0.67096227	0.66712977	0.54493241
3.421875	0.68279606	0.6827959	0.68279589	0.68283826	0.67946361	0.5393907
3.4375	0.68724749	0.68724727	0.68724727	0.68728014	0.68449502	0.53220238
3.453125	0.68436276	0.68436249	0.68436249	0.68438854	0.68227553	0.5240557
3.46875	0.67462235	0.67462208	0.67462208	0.67464166	0.67324226	0.515687
3.484375	0.65882302	0.65882275	0.65882275	0.65883049	0.65815013	0.50778818
3.5	0.63798644	0.63798622	0.63798623	0.63798655	0.63798455	0.50092495
3.515625	0.61326085	0.61326069	0.61326069	0.61325422	0.61386547	0.4954765
3.53125	0.58582825	0.58582815	0.58582815	0.58581156	0.58695625	0.49160507
3.546875	0.55682788	0.55682783	0.55682784	0.55680571	0.55838686	0.48925845
3.5625	0.52730325	0.52730324	0.52730325	0.5272761	0.52919973	0.48820372
3.578125	0.49817579	0.4981758	0.49817581	0.49814335	0.50032104	0.48808593
3.59375	0.4702437	0.47024371	0.47024371	0.4702091	0.47255674	0.48850167
3.609375	0.44420063	0.44420061	0.44420061	0.44416456	0.44660845	0.48907551
3.625	0.42066574	0.42066567	0.42066567	0.42062977	0.42310113	0.48952721
3.640625	0.40021545	0.40021532	0.40021532	0.40018108	0.40261331	0.48971929
3.65625	0.38340726	0.38340706	0.38340707	0.38337589	0.38570061	0.48967765
3.671875	0.37078799	0.37078773	0.37078773	0.37076174	0.37290463	0.48958255
3.6875	0.36288206	0.36288178	0.36288178	0.36286058	0.36474309	0.48973185
3.703125	0.36015911	0.36015881	0.36015881	0.36014723	0.36167984	0.49048258
3.71875	0.36298457	0.36298429	0.36298429	0.36298063	0.36407806	0.49218054
3.734375	0.37156014	0.3715599	0.3715599	0.37156519	0.37214341	0.49508949
3.75	0.38586389	0.38586372	0.38586372	0.38587928	0.38586561	0.49933101
3.765625	0.40560012	0.40560002	0.40560002	0.40562345	0.40496927	0.50484527
3.78125	0.43016899	0.43016898	0.43016898	0.43019702	0.42888282	0.51137889
3.796875	0.45866334	0.4586634	0.4586634	0.45870069	0.45673369	0.51850258
3.8125	0.48989668	0.48989681	0.4898968	0.48994476	0.48737339	0.52565616
3.828125	0.52246218	0.52246235	0.52246235	0.5225178	0.51943301	0.53221488
3.84375	0.55481822	0.5548184	0.5548184	0.55488074	0.55140492	0.53756728
3.859375	0.58539214	0.5853923	0.5853923	0.58547127	0.58174298	0.54119348
3.875	0.61269137	0.61269148	0.61269148	0.61278046	0.60897085	0.54273255
3.890625	0.63540992	0.63540998	0.63540998	0.63550036	0.63178677	0.54202905
3.90625	0.65251854	0.65251851	0.6525185	0.65260798	0.64915328	0.53915254
3.921875	0.66332913	0.66332904	0.66332903	0.66340851	0.6603627	0.53438718
3.9375	0.66752724	0.66752708	0.66752708	0.66759621	0.66507187	0.5281932
3.953125	0.66517063	0.66517043	0.66517043	0.66523011	0.66330361	0.52114649
3.96875	0.65665587	0.65665563	0.65665563	0.65670508	0.6554173	0.51386468
3.984375	0.6426594	0.64265916	0.64265916	0.64270176	0.64205317	0.50693116
4	0.62406158	0.62406135	0.62406135	0.62409794	0.62405983	0.50082715
4.015625	0.60186443	0.60186424	0.60186425	0.60189285	0.60241406	0.49588181
4.03125	0.57711314	0.57711299	0.57711299	0.5771338	0.57814363	0.49224653
4.046875	0.55083035	0.55083023	0.55083024	0.55084487	0.55226164	0.48989629
4.0625	0.52396926	0.52396917	0.52396917	0.52397808	0.52571857	0.4886566
4.078125	0.49738821	0.49738813	0.49738814	0.49739183	0.4993751	0.48825095
4.09375	0.47184575	0.47184567	0.47184567	0.47184628	0.47399488	0.48836047
4.109375	0.44801185	0.44801175	0.44801176	0.4480101	0.45025351	0.48868615
4.125	0.42648869	0.42648856	0.42648856	0.42648525	0.42875739	0.48900353
4.140625	0.40783298	0.40783281	0.40783281	0.40782895	0.41006488	0.4892015
4.15625	0.39257231	0.39257209	0.39257209	0.39256825	0.39470228	0.4892991
4.171875	0.38120926	0.38120901	0.38120901	0.38120757	0.38316866	0.48943833
4.1875	0.37420979	0.37420952	0.37420952	0.37421097	0.37592548	0.48985419
4.203125	0.37197544	0.37197518	0.37197518	0.37197971	0.37337093	0.49082725
4.21875	0.37480233	0.37480209	0.37480209	0.37481283	0.37580097	0.49262652
4.234375	0.38283272	0.38283253	0.38283253	0.38284819	0.38336285	0.49545193
4.25	0.39600685	0.39600672	0.39600672	0.39602677	0.39600843	0.49938582
4.265625	0.41402374	0.41402369	0.41402369	0.41405076	0.41345527	0.50436141
4.28125	0.43631861	0.43631864	0.43631864	0.43635043	0.43516382	0.5101536
4.296875	0.46206323	0.46206333	0.46206333	0.46209899	0.460336	0.51639405
4.3125	0.49019215	0.4901923	0.4901923	0.49023303	0.48793922	0.52260871
4.328125	0.51945468	0.51945487	0.51945487	0.51949817	0.51675532	0.52827267
4.34375	0.54848875	0.54848894	0.54848894	0.54853399	0.54545124	0.53287444
4.359375	0.57590966	0.57590983	0.57590983	0.5759555	0.57266484	0.53598044
4.375	0.60040482	0.60040497	0.60040497	0.60044965	0.59709733	0.5372904
4.390625	0.62082433	0.62082441	0.62082441	0.62086783	0.61760235	0.53667571
4.40625	0.63625782	0.63625785	0.63625785	0.63629651	0.63326253	0.53419534
4.421875	0.64608973	0.64608968	0.64608968	0.64612415	0.64344566	0.53008729
4.4375	0.6500278	0.65002771	0.65002771	0.65005804	0.64783487	0.5247368
4.453125	0.6481031	0.64810295	0.64810295	0.64812448	0.64643143	0.51862649
4.46875	0.64064323	0.64064306	0.64064306	0.64065849	0.63953086	0.51227551
4.484375	0.6282238	0.62822361	0.62822361	0.62823334	0.62767743	0.5061767
4.5	0.61160533	0.61160515	0.61160516	0.61160513	0.61160377	0.50074043
4.515625	0.59166422	0.59166406	0.59166407	0.59165823	0.59216367	0.4962531
4.53125	0.56932628	0.56932615	0.56932615	0.56931464	0.57026682	0.49285548
4.546875	0.54551012	0.54551002	0.54551002	0.54549146	0.54682218	0.4905431
4.5625	0.5210856	0.52108551	0.52108552	0.52106316	0.52269577	0.48918778
4.578125	0.49684953	0.49684945	0.49684945	0.49682354	0.49868489	0.48857587
4.59375	0.47351798	0.47351789	0.47351789	0.47348918	0.47550866	0.48845666
4.609375	0.45173184	0.45173173	0.45173173	0.4517022	0.45381178	0.48859287
4.625	0.4320703	0.43207017	0.43207017	0.43204054	0.43417642	0.48880528
4.640625	0.41506588	0.41506571	0.41506571	0.41503774	0.41713636	0.48900418
4.65625	0.4012149	0.40121471	0.40121471	0.40118873	0.40318714	0.48920326
4.671875	0.39097851	0.39097828	0.39097829	0.3909567	0.39278765	0.48951367
4.6875	0.38477131	0.38477109	0.38477109	0.38475449	0.38634977	0.49011983
4.703125	0.38293748	0.38293726	0.38293726	0.38292536	0.38421616	0.49124082
4.71875	0.38571668	0.3857165	0.3857165	0.38571383	0.38662787	0.4930841
4.734375	0.39320465	0.39320452	0.39320452	0.39320829	0.39368634	0.4957989
4.75	0.4053147	0.40531462	0.40531462	0.40532657	0.4053162	0.49943702
4.765625	0.42174708	0.42174708	0.42174708	0.42176767	0.42123471	0.50392773
4.78125	0.44197276	0.44197283	0.44197283	0.44199921	0.44093527	0.50907074
4.796875	0.46523624	0.46523638	0.46523637	0.46527102	0.46368883	0.51454921
4.8125	0.49058013	0.49058031	0.49058031	0.49061992	0.48856641	0.51996109
4.828125	0.51689098	0.5168912	0.51689119	0.51693463	0.51448257	0.5248645
4.84375	0.54296323	0.54296345	0.54296345	0.54301054	0.54025656	0.5288308
4.859375	0.56757533	0.56757553	0.56757553	0.56762374	0.5646861	0.53149785
4.875	0.58957065	0.58957083	0.58957083	0.58961888	0.58662625	0.53261548
4.890625	0.60793475	0.60793487	0.60793487	0.60798029	0.6050656	0.53207719
4.90625	0.62186105	0.62186112	0.62186111	0.6219039	0.61919157	0.52993309
4.921875	0.63079834	0.63079833	0.63079833	0.63083228	0.62843868	0.52638285
4.9375	0.63447584	0.63447576	0.63447576	0.63450328	0.63251519	0.52174951
4.953125	0.6329043	0.63290419	0.63290419	0.63292139	0.63140619	0.51643831
4.96875	0.62635459	0.62635443	0.62635444	0.62636077	0.62535492	0.51088647
4.984375	0.61531771	0.61531754	0.61531754	0.61531664	0.61482511	0.50551123
5	0.60045225	0.60045206	0.60045206	0.60043904	0.60045082	0.50066341
5.015625	0.58252645	0.58252628	0.58252628	0.58250577	0.58298009	0.4965928
5.03125	0.56236169	0.56236152	0.56236153	0.56233846	0.56321931	0.49342984
5.046875	0.5407837	0.54078355	0.54078355	0.54075337	0.54198473	0.4911854
5.0625	0.51858557	0.51858541	0.51858542	0.51854896	0.52006482	0.48976781
5.078125	0.49650477	0.49650462	0.49650462	0.49646398	0.49819615	0.48901365
5.09375	0.47521357	0.47521341	0.47521342	0.47516367	0.47705248	0.48872703
5.109375	0.45532026	0.45532009	0.4553201	0.45525943	0.45724447	0.48872055
5.125	0.43737701	0.43737682	0.43737683	0.4373149	0.43932631	0.48885152
5.140625	0.42188922	0.42188902	0.42188902	0.42182896	0.42380435	0.48904769
5.15625	0.4093215	0.40932128	0.40932128	0.4092632	0.41114284	0.48931851
5.171875	0.40009634	0.40009612	0.40009612	0.40003761	0.40176291	0.48975038
5.1875	0.39458315	0.39458294	0.39458294	0.39452415	0.39603267	0.49048706
5.203125	0.39307766	0.39307747	0.39307747	0.39301965	0.39424772	0.4916983
5.21875	0.3957736	0.39577346	0.39577346	0.39571781	0.3966042	0.49354239
5.234375	0.40273058	0.40273048	0.40273048	0.40267805	0.40316801	0.4961284
5.25	0.41384343	0.41384341	0.41384341	0.413796	0.41384476	0.49948467
5.265625	0.42881853	0.42881857	0.42881857	0.42877863	0.42835646	0.50353869
5.28125	0.44716241	0.44716254	0.44716253	0.44712856	0.44622964	0.50811206
5.296875	0.46818652	0.46818671	0.4681867	0.46816225	0.46679891	0.51293155
5.3125	0.49103002	0.49103025	0.49103025	0.49101988	0.48922816	0.51765536
5.328125	0.51470035	0.51470062	0.51470062	0.51469914	0.51254894	0.52191074
5.34375	0.53812869	0.53812896	0.53812896	0.53813677	0.53571372	0.52533787
5.359375	0.56023541	0.56023566	0.56023566	0.56026112	0.55765934	0.52763372
5.375	0.57999938	0.5799996	0.5799996	0.58003335	0.57737467	0.52858961
5.390625	0.59652402	0.59652419	0.59652419	0.59656353	0.59396566	0.5281172
5.40625	0.60909354	0.60909365	0.60909364	0.60913584	0.60671138	0.52625919
5.421875	0.61721391	0.61721396	0.61721396	0.61725151	0.61510562	0.52318345
5.4375	0.62063493	0.6206349	0.6206349	0.62066597	0.61888011	0.51916132
5.453125	0.61935214	0.61935207	0.61935207	0.61937193	0.6180084	0.51453373
5.46875	0.61358968	0.61358956	0.61358956	0.61360286	0.6126907	0.50966966
5.484375	0.6037674	0.60376724	0.60376724	0.60377558	0.60332309	0.50492318
5.5	0.59045703	0.59045686	0.59045686	0.59045858	0.59045571	0.50059491
5.515625	0.57433343	0.57433323	0.57433324	0.57433077	0.57474527	0.49690323
5.53125	0.55612645	0.55612627	0.55612627	0.55611959	0.55690784	0.49396868
5.546875	0.53657874	0.53657856	0.53657856	0.53656558	0.53767683	0.49181329
5.5625	0.51641288	0.5164127	0.5164127	0.51639612	0.51776964	0.490374
5.578125	0.49630965	0.49630947	0.49630947	0.49628982	0.49786521	0.48952748
5.59375	0.47689726	0.47689707	0.47689707	0.47687497	0.47859202	0.48912179
5.609375	0.45874935	0.45874916	0.45874916	0.45872646	0.46052501	0.4890097
5.625	0.44238857	0.44238836	0.44238836	0.44236571	0.44418807	0.48907808
5.640625	0.42829149	0.42829127	0.42829127	0.42827021	0.43005852	0.48926884
5.65625	0.41689123	0.41689101	0.41689101	0.41687145	0.41856936	0.48958813
5.671875	0.40857433	0.40857412	0.40857412	0.40855852	0.41010655	0.49010255
5.6875	0.40367038	0.40367018	0.40367018	0.40365869	0.40499939	0.4909232
5.703125	0.40243411	0.40243394	0.40243394	0.4024273	0.40350351	0.49218041
5.71875	0.40502185	0.40502171	0.40502171	0.40502342	0.40577846	0.49399328
5.734375	0.41146545	0.41146538	0.41146538	0.41147267	0.41186258	0.49643928
5.75	0.42164787	0.42164784	0.42164784	0.42166501	0.42164909	0.49952885
5.765625	0.43528506	0.43528511	0.43528511	0.43530892	0.43486827	0.50318945
5.78125	0.45191845	0.45191856	0.45191856	0.45194929	0.45107938	0.50726192
5.796875	0.47092092	0.47092109	0.47092109	0.47095941	0.46967568	0.51151009
5.8125	0.49151804	0.49151826	0.49151825	0.49156078	0.48990426	0.51564268
5.828125	0.51282392	0.51282416	0.51282416	0.51287221	0.51090005	0.51934458
5.84375	0.53388945	0.5338897	0.5338897	0.53394	0.53173228	0.52231318
5.859375	0.5537588	0.55375904	0.55375903	0.55381103	0.55145922	0.52429443
5.875	0.57152882	0.57152902	0.57152902	0.57158024	0.56918625	0.52511399
5.890625	0.5864057	0.58640585	0.58640585	0.58645594	0.58412175	0.52469854
5.90625	0.59775326	0.59775338	0.59775338	0.59779827	0.59562508	0.52308452
5.921875	0.60512837	0.60512841	0.60512841	0.60516896	0.60324266	0.52041332
5.9375	0.60830037	0.60830036	0.60830036	0.60833388	0.60672834	0.51691339
5.953125	0.60725362	0.60725354	0.60725354	0.60727861	0.60604742	0.51287204
5.96875	0.60217377	0.60217365	0.60217365	0.60219283	0.60136489	0.5086014
5.984375	0.59342072	0.59342058	0.59342058	0.59342725	0.59301985	0.5044026
6	0.581492	0.58149182	0.58149182	0.58149158	0.58149076	0.5005339
6.015625	0.56698163	0.56698145	0.56698145	0.56697043	0.5673554	0.49718662
6.03125	0.55053909	0.55053889	0.55053889	0.55052025	0.55125051	0.4944719
6.046875	0.53283265	0.53283245	0.53283245	0.53280752	0.53383548	0.49241965
6.0625	0.51452019	0.51451999	0.51451999	0.51448711	0.51576277	0.49098913
6.078125	0.49622876	0.49622854	0.49622854	0.49619204	0.49765683	0.49008878
6.09375	0.47854309	0.47854286	0.47854287	0.47850188	0.48010179	0.48960189
6.109375	0.46200126	0.46200103	0.46200104	0.46195885	0.46363619	0.48941349
6.125	0.44709501	0.44709478	0.44709478	0.44705217	0.44875248	0.48943433
6.140625	0.43427138	0.43427114	0.43427114	0.43423042	0.43589818	0.48961779
6.15625	0.42393265	0.42393242	0.42393243	0.42389403	0.4254757	0.48996749
6.171875	0.41643208	0.41643187	0.41643188	0.41639994	0.41783833	0.49053417
6.1875	0.41206406	0.41206387	0.41206387	0.41203696	0.41328087	0.49140288
6.203125	0.41104855	0.41104841	0.41104841	0.41103119	0.41202494	0.49267246
6.21875	0.4135115	0.4135114	0.4135114	0.41350197	0.41420028	0.49443094
6.234375	0.41946364	0.41946361	0.41946361	0.4194646	0.41982408	0.49673102
6.25	0.42878112	0.42878115	0.42878115	0.42879122	0.42878227	0.49956971
6.265625	0.44119193	0.44119202	0.44119202	0.44120874	0.44081592	0.5028757
6.28125	0.45627122	0.45627139	0.45627139	0.45629673	0.4555161	0.50650685
6.296875	0.47344824	0.47344845	0.47344845	0.47348094	0.47233001	0.51025849
6.3125	0.49202589	0.49202616	0.49202616	0.49206195	0.49057935	0.51388182
6.328125	0.5112126	0.5112129	0.5112129	0.51126031	0.50949057	0.51710985
6.34375	0.53016435	0.53016466	0.53016465	0.53022132	0.52823545	0.51968752
6.359375	0.54803346	0.54803375	0.54803375	0.54809532	0.54597845	0.52140154
6.375	0.56401979	0.56402005	0.56402005	0.56409509	0.56192673	0.52210597
6.390625	0.57741936	0.57741958	0.57741957	0.57750168	0.57537816	0.52173988
6.40625	0.58766593	0.58766608	0.58766608	0.58774957	0.58576268	0.52033444
6.421875	0.59436171	0.5943618	0.5943618	0.59444451	0.59267348	0.51800904
6.4375	0.59729451	0.59729454	0.59729454	0.5973699	0.59588505	0.51495631
6.453125	0.59644068	0.59644063	0.59644063	0.5965075	0.59535723	0.51141902
6.46875	0.59195416	0.59195407	0.59195407	0.59200841	0.59122598	0.50766166
6.484375	0.5841442	0.58414406	0.58414406	0.58419027	0.58378244	0.503941
6.5	0.5734448	0.57344461	0.57344462	0.57348424	0.57344366	0.50047949
6.515625	0.56037985	0.56037964	0.56037964	0.56041158	0.56071894	0.49744509
6.53125	0.54552806	0.54552782	0.54552782	0.54555437	0.54617535	0.49494005
6.546875	0.52949112	0.52949087	0.52949087	0.52951154	0.53040607	0.49299962
6.5625	0.51286758	0.51286732	0.51286732	0.51288156	0.5140041	0.49160027
6.578125	0.49623389	0.49623361	0.49623362	0.49624337	0.49754284	0.49067558
6.59375	0.48013248	0.4801322	0.4801322	0.48013768	0.48156347	0.49013692
6.609375	0.46506581	0.46506553	0.46506554	0.46506841	0.46656827	0.48989525
6.625	0.45149425	0.45149397	0.45149398	0.45149535	0.45301787	0.4898805
6.640625	0.43983521	0.43983494	0.43983494	0.43983602	0.44133003	0.4900554
6.65625	0.43046122	0.43046097	0.43046097	0.43046257	0.43187758	0.49042158
6.671875	0.4236948	0.42369458	0.42369458	0.42369682	0.42498345	0.49101721
6.6875	0.41979914	0.41979895	0.41979895	0.41980495	0.4209118	0.49190654
6.703125	0.4189647	0.41896456	0.41896456	0.41897302	0.41985533	0.49316337
6.71875	0.42129272	0.42129265	0.42129265	0.42130622	0.42191934	0.49485122
6.734375	0.42677809	0.42677807	0.42677807	0.42679643	0.42710512	0.49700353
6.75	0.43529409	0.43529415	0.43529415	0.43531619	0.43529516	0.4996074
6.765625	0.44658228	0.44658241	0.44658241	0.44661155	0.44624295	0.50259366
6.78125	0.46025015	0.46025034	0.46025034	0.4602832	0.45957023	0.50583524
6.796875	0.47577853	0.47577878	0.47577878	0.47581661	0.47477368	0.50915433
6.8125	0.49253967	0.49253996	0.49253996	0.49258136	0.49124195	0.51233787
6.828125	0.50982549	0.50982581	0.50982581	0.50986933	0.50828266	0.51515916
6.84375	0.52688439	0.52688471	0.52688471	0.52693055	0.52515785	0.51740277
6.859375	0.54296345	0.54296377	0.54296376	0.5430099	0.54112505	0.51888925
6.875	0.55735262	0.55735291	0.5573529	0.55739863	0.55548049	0.51949625
6.890625	0.56942662	0.56942685	0.56942685	0.56947007	0.56760045	0.51917303
6.90625	0.57868081	0.578681	0.578681	0.57872218	0.57697701	0.51794637
6.921875	0.58475782	0.58475794	0.58475794	0.58479322	0.58324501	0.51591726
6.9375	0.58746284	0.58746289	0.58746289	0.58749385	0.5861981	0.51324849
6.953125	0.58676665	0.58676665	0.58676665	0.58679077	0.58579283	0.51014561
6.96875	0.58279707	0.58279699	0.58279699	0.58281388	0.58214126	0.50683332
6.984375	0.5758205	0.57582038	0.57582038	0.575832	0.57549393	0.50353106
7	0.56621636	0.56621621	0.56621621	0.56621783	0.56621532	0.50043092
7.015625	0.55444757	0.55444737	0.55444737	0.55444346	0.55475515	0.49768065
7.03125	0.54103044	0.54103021	0.54103022	0.54101836	0.54161908	0.49537416
7.046875	0.52650692	0.52650668	0.52650668	0.52648927	0.527341	0.49355003
7.0625	0.51142133	0.51142107	0.51142107	0.51139958	0.5124597	0.4921979
7.078125	0.49630265	0.49630239	0.49630239	0.49627563	0.4975008	0.49127113
7.09375	0.48165265	0.48165238	0.48165238	0.48162348	0.48296435	0.49070342
7.109375	0.46793871	0.46793844	0.46793844	0.46790751	0.46931711	0.49042645
7.125	0.45559001	0.45558974	0.45558974	0.45555886	0.4569882	0.4903856
7.140625	0.44499485	0.44499459	0.4449946	0.44496441	0.44636614	0.49055112
7.15625	0.43649726	0.43649703	0.43649703	0.43647026	0.43779534	0.49092321
7.171875	0.43039142	0.43039121	0.43039121	0.43036691	0.43157071	0.49153
7.1875	0.42691291	0.42691274	0.42691274	0.42689571	0.42792924	0.49241927
7.203125	0.42622699	0.42622687	0.42622687	0.42621445	0.42703873	0.49364499
7.21875	0.4284149	0.42841482	0.42841482	0.42841228	0.42898462	0.4952514
7.234375	0.43345985	0.43345984	0.43345984	0.43346387	0.43375647	0.4972571
7.25	0.44123519	0.44123525	0.44123525	0.44124968	0.44123618	0.49964209
7.265625	0.45149701	0.45149712	0.45149712	0.45151924	0.45119068	0.50233999
7.28125	0.4638835	0.46388368	0.46388367	0.46391046	0.46327099	0.50523704
7.296875	0.47792268	0.4779229	0.4779229	0.47796133	0.47701912	0.50817843
7.3125	0.49304897	0.49304924	0.49304923	0.49309302	0.49188387	0.51098126
7.328125	0.50862841	0.5086287	0.5086287	0.50867837	0.50724492	0.51345256
7.34375	0.52399078	0.52399108	0.52399108	0.52405324	0.5224439	0.51540999
7.359375	0.53846637	0.53846667	0.53846667	0.53853299	0.53682012	0.51670226
7.375	0.55142413	0.55142439	0.55142439	0.55150092	0.54974792	0.51722661
7.390625	0.56230785	0.56230807	0.56230807	0.56239241	0.56067245	0.51694073
7.40625	0.57066722	0.57066739	0.57066739	0.57075382	0.56914052	0.51586768
7.421875	0.57618102	0.57618112	0.57618112	0.57627517	0.57482421	0.51409304
7.4375	0.57867062	0.57867066	0.57867066	0.57876122	0.5775349	0.51175477
7.453125	0.57810323	0.5781032	0.5781032	0.57818964	0.57722735	0.50902722
7.46875	0.57458507	0.57458497	0.57458497	0.57466017	0.57399413	0.50610178
7.484375	0.56834624	0.56834609	0.56834609	0.56841163	0.56805134	0.50316646
7.5	0.55971917	0.55971898	0.55971898	0.55977324	0.55971815	0.5003875
7.515625	0.54911361	0.54911337	0.54911337	0.54915859	0.54939247	0.49789516
7.53125	0.53699074	0.53699047	0.53699047	0.53702925	0.5375257	0.49577554
7.546875	0.52383893	0.52383864	0.52383864	0.52387024	0.52459864	0.49406905
7.5625	0.5101529	0.51015259	0.51015259	0.51017897	0.51110058	0.49277523
7.578125	0.49641738	0.49641705	0.49641705	0.49643848	0.4975127	0.4918629
7.59375	0.48309531	0.48309498	0.48309498	0.48311121	0.48429595	0.49128346
7.609375	0.47062006	0.47061973	0.47061974	0.47063247	0.47188273	0.49098512
7.625	0.4593903	0.45938999	0.45938999	0.45939992	0.4606714	0.49092563
7.640625	0.44976604	0.44976574	0.44976574	0.44977457	0.4510221	0.49108136
7.65625	0.44206429	0.44206402	0.44206402	0.44207222	0.44325231	0.4914514
7.671875	0.43655315	0.43655292	0.43655292	0.43656276	0.43763104	0.492056
7.6875	0.43344367	0.43344347	0.43344347	0.43345464	0.43437106	0.49292988
7.703125	0.43287961	0.43287948	0.43287948	0.43289273	0.43361888	0.4941114
7.71875	0.43492598	0.43492591	0.43492591	0.43494275	0.43544375	0.49562977
7.734375	0.43955765	0.43955763	0.43955763	0.43957669	0.4398266	0.49749227
7.75	0.44665017	0.44665023	0.44665023	0.44667361	0.44665105	0.49967397
7.765625	0.45597461	0.45597474	0.45597474	0.4560013	0.45569803	0.50211169
7.78125	0.46719817	0.46719835	0.46719835	0.46722733	0.46664618	0.50470354
7.796875	0.47989194	0.47989218	0.47989217	0.47992535	0.47907902	0.50731439
7.8125	0.49354618	0.49354646	0.49354646	0.49358145	0.49249944	0.50978683
7.828125	0.50759274	0.50759305	0.50759304	0.50763007	0.50635119	0.51195622
7.84375	0.5214333	0.52143361	0.5214336	0.52147158	0.52004623	0.51366788
7.859375	0.53447131	0.53447161	0.5344716	0.53450969	0.53299583	0.51479399
7.875	0.54614512	0.5461454	0.5461454	0.54618268	0.54464301	0.51524806
7.890625	0.55595931	0.55595955	0.55595955	0.55599528	0.55449347	0.51499478
7.90625	0.56351159	0.56351177	0.56351177	0.56354556	0.56214248	0.51405404
7.921875	0.56851304	0.56851316	0.56851316	0.5685427	0.56729526	0.51249853
7.9375	0.57080011	0.57080018	0.57080018	0.57082662	0.56977957	0.51044542
7.953125	0.57033792	0.57033791	0.57033791	0.57035874	0.56954976	0.50804298
7.96875	0.56721488	0.56721482	0.56721482	0.56723078	0.56668225	0.5054546
7.984375	0.5616302	0.56163009	0.56163009	0.561642	0.56136391	0.50284174
8	0.55387577	0.55387561	0.55387561	0.55388039	0.55387484	0.50034864
8.015625	0.5443149	0.5443147	0.5443147	0.54431536	0.54456774	0.49809038
8.03125	0.53335997	0.53335974	0.53335974	0.5333549	0.53384602	0.49614577
8.046875	0.52145121	0.52145095	0.52145095	0.52144185	0.5221428	0.49455585
8.0625	0.50903809	0.50903781	0.50903781	0.50902576	0.5099023	0.49332755
8.078125	0.49656416	0.49656387	0.49656387	0.49654804	0.4975645	0.49244166
8.09375	0.48445566	0.48445536	0.48445536	0.48443787	0.4855534	0.49186352
8.109375	0.47311326	0.47311296	0.47311296	0.4730941	0.47426848	0.4915545
8.125	0.46290614	0.46290585	0.46290585	0.46288685	0.46407846	0.49148223
8.140625	0.45416716	0.45416689	0.4541669	0.45414818	0.45531625	0.49162802
8.15625	0.44718784	0.44718761	0.44718761	0.44717085	0.44827388	0.49199016
8.171875	0.44221233	0.44221213	0.44221213	0.44219741	0.44319658	0.4925827
8.1875	0.43942987	0.43942972	0.43942972	0.43941821	0.44027545	0.49343011
8.203125	0.43896583	0.43896574	0.43896574	0.43895852	0.43963871	0.4945585
8.21875	0.44087204	0.440872	0.440872	0.44086799	0.44134242	0.49598546
8.234375	0.44511764	0.44511766	0.44511766	0.44511985	0.44536152	0.49770974
8.25	0.45158197	0.45158207	0.45158207	0.45158818	0.45158283	0.49970321
8.265625	0.46005114	0.4600513	0.4600513	0.46006252	0.45980142	0.50190614
8.28125	0.47021956	0.47021978	0.47021978	0.47023568	0.46972198	0.50422718
8.296875	0.48169767	0.48169793	0.48169793	0.48171689	0.48096597	0.50654812
8.3125	0.49402585	0.49402616	0.49402616	0.49404964	0.4930849	0.50873315
8.328125	0.50669453	0.50669486	0.50669486	0.50672042	0.50557959	0.51064146
8.34375	0.51916894	0.51916928	0.51916928	0.51919697	0.51792424	0.51214152
8.359375	0.53091706	0.53091738	0.53091738	0.53094575	0.52959359	0.51312511
8.375	0.54143833	0.54143863	0.54143863	0.54146715	0.54009114	0.51351929
8.390625	0.55029091	0.55029117	0.55029117	0.55031793	0.548976	0.51329452
8.40625	0.557115	0.5571152	0.5571152	0.55714048	0.55588626	0.512468
8.421875	0.5616506	0.56165074	0.56165074	0.56167221	0.56055685	0.5111017
8.4375	0.56374819	0.56374829	0.56374829	0.56376605	0.56283062	0.50929523
8.453125	0.5633719	0.56337193	0.56337193	0.56338545	0.56266234	0.50717511
8.46875	0.56059545	0.5605954	0.5605954	0.56060239	0.5601152	0.50488106
8.484375	0.5555917	0.5555916	0.5555916	0.5555946	0.55535121	0.50255215
8.5	0.54861752	0.54861736	0.54861736	0.54861235	0.54861668	0.50031385
8.515625	0.5399955	0.53999529	0.53999529	0.53998594	0.54022469	0.49826794
8.53125	0.53009477	0.53009452	0.53009452	0.53007869	0.53053617	0.49648652
8.546875	0.51931231	0.51931204	0.51931205	0.51929192	0.51994148	0.4950104
8.5625	0.50805631	0.50805601	0.50805602	0.50803222	0.50884376	0.49385182
8.578125	0.49673218	0.49673187	0.49673187	0.49670429	0.49764486	0.4930008
8.59375	0.48573158	0.48573126	0.48573126	0.48570208	0.48673411	0.4924336
8.609375	0.47542406	0.47542375	0.47542375	0.47539298	0.47647973	0.49212199
8.625	0.46615061	0.46615032	0.46615032	0.4661197	0.46722209	0.4920415
8.640625	0.45821822	0.45821794	0.45821794	0.45818835	0.45926821	0.49217741
8.65625	0.45189448	0.45189423	0.45189423	0.45186748	0.45288621	0.49252745
8.671875	0.4474016	0.4474014	0.4474014	0.44737815	0.44829948	0.49310085
8.6875	0.4449094	0.44490925	0.44490925	0.44489153	0.44567973	0.49391402
8.703125	0.44452746	0.44452735	0.44452735	0.44451513	0.4451395	0.49498359
8.71875	0.44629695	0.44629691	0.44629691	0.44629306	0.44672408	0.49631821
8.734375	0.4501833	0.45018333	0.45018333	0.45018597	0.45040439	0.49791036
8.75	0.45607075	0.45607085	0.45607085	0.45608249	0.45607153	0.49972999
8.765625	0.46376022	0.46376038	0.46376038	0.46377735	0.46353465	0.50172099
8.78125	0.47297159	0.4729718	0.4729718	0.47299674	0.47252285	0.50380137
8.796875	0.4833511	0.48335136	0.48335136	0.48338057	0.48269216	0.50586749
8.8125	0.49448426	0.49448456	0.49448455	0.49451687	0.49363786	0.50780192
8.828125	0.50591364	0.50591397	0.50591397	0.50595685	0.50491168	0.5094839
8.84375	0.5171608	0.51716115	0.51716114	0.51720717	0.516043	0.51080133
8.859375	0.52775069	0.52775102	0.52775102	0.52780897	0.52656262	0.51166236
8.875	0.53723665	0.53723696	0.53723696	0.53730098	0.53602742	0.51200536
8.890625	0.54522412	0.54522439	0.54522439	0.54529252	0.54404369	0.5118056
8.90625	0.55139105	0.55139125	0.55139125	0.55146891	0.55028748	0.51107797
8.921875	0.55550331	0.55550345	0.55550345	0.55558002	0.55452024	0.50987537
8.9375	0.55742434	0.55742443	0.55742443	0.55749894	0.55659882	0.50828283
8.953125	0.55711819	0.55711819	0.55711819	0.55718593	0.55647904	0.50640839
8.96875	0.55464638	0.5546463	0.55464631	0.55470592	0.55421317	0.50437197
8.984375	0.55015932	0.55015918	0.55015918	0.55020778	0.54994201	0.5022936
9	0.54388345	0.54388326	0.54388326	0.54392461	0.54388262	0.50028265
9.015625	0.53610568	0.53610543	0.53610543	0.53613848	0.53631332	0.49842936
9.03125	0.52715671	0.52715641	0.52715641	0.52718415	0.52755735	0.49679957
9.046875	0.51739464	0.5173943	0.5173943	0.51741706	0.51796663	0.49543321
9.0625	0.50719001	0.50718966	0.50718966	0.50720709	0.50790694	0.49434627
9.078125	0.49691301	0.49691264	0.49691264	0.49692616	0.49774494	0.49353575
9.09375	0.48692293	0.48692255	0.48692255	0.4869315	0.48783757	0.49298644
9.109375	0.47755988	0.47755951	0.47755951	0.47756566	0.47852351	0.49267829
9.125	0.46913808	0.46913772	0.46913772	0.46914166	0.47011631	0.4925931
9.140625	0.46194005	0.46193972	0.46193972	0.46194311	0.46289845	0.49271935
9.15625	0.45621106	0.45621078	0.45621078	0.4562137	0.45711576	0.49305438
9.171875	0.45215323	0.45215299	0.45215299	0.4521581	0.45297157	0.4936037
9.1875	0.44991905	0.44991887	0.44991887	0.44992523	0.45062033	0.49437749
9.203125	0.44960451	0.4496044	0.4496044	0.4496146	0.45016091	0.49538504
9.21875	0.4512422	0.45124216	0.45124216	0.45125527	0.45162989	0.49662823
9.234375	0.45479538	0.4547954	0.4547954	0.45481254	0.45499573	0.49809502
9.25	0.46015391	0.460154	0.460154	0.46017575	0.46015462	0.49975449
9.265625	0.46713312	0.46713329	0.46713329	0.46715784	0.46692936	0.50155414
9.28125	0.47547657	0.4754768	0.4754768	0.47550719	0.47507178	0.50342037
9.296875	0.48486319	0.48486346	0.48486346	0.48489636	0.48426952	0.50526208
9.3125	0.494919	0.49491931	0.49491931	0.49495643	0.49415727	0.50697748
9.328125	0.50523313	0.50523346	0.50523346	0.50527228	0.50433219	0.50846278
9.34375	0.51537711	0.51537746	0.51537745	0.51541812	0.51437262	0.50962217
9.359375	0.52492628	0.52492662	0.52492662	0.52496757	0.52385904	0.51037757
9.375	0.53348163	0.53348194	0.53348194	0.53352272	0.5323955	0.51067674
9.390625	0.54069044	0.54069071	0.54069071	0.54072943	0.53963001	0.51049895
9.40625	0.54626414	0.54626436	0.54626436	0.54630138	0.54527234	0.50985713
9.421875	0.54999185	0.54999202	0.54999202	0.55002448	0.54910777	0.50879656
9.4375	0.55174895	0.55174905	0.55174905	0.55177814	0.55100592	0.50738994
9.453125	0.55150003	0.55150005	0.55150005	0.55152322	0.55092413	0.50572984
9.46875	0.54929654	0.5492965	0.5492965	0.54931459	0.54890571	0.50391941
9.484375	0.54526966	0.54526957	0.54526957	0.54528197	0.54507333	0.50206249
9.5	0.53961938	0.53961922	0.53961922	0.53962493	0.53961863	0.50025468
9.515625	0.53260121	0.53260099	0.53260099	0.53260246	0.53278939	0.49857604
9.53125	0.52451169	0.52451142	0.52451143	0.52450547	0.52487531	0.49708669
9.546875	0.51567393	0.51567364	0.51567364	0.51566395	0.51619379	0.49582521
9.5625	0.50642422	0.5064239	0.5064239	0.50640869	0.50707661	0.49481009
9.578125	0.49710023	0.49709989	0.4970999	0.49708194	0.49785806	0.49404357
9.59375	0.48803109	0.48803075	0.48803075	0.48800978	0.48886491	0.49351698
9.609375	0.47952923	0.4795289	0.4795289	0.47950667	0.48040814	0.49321671
9.625	0.47188362	0.4718833	0.4718833	0.47186039	0.47277597	0.49312951
9.640625	0.46535378	0.4653535	0.4653535	0.46533145	0.46622788	0.49324642
9.65625	0.46016422	0.46016397	0.46016397	0.46014283	0.46098893	0.49356456
9.671875	0.45649868	0.45649846	0.45649846	0.45648079	0.45724405	0.49408657
9.6875	0.45449419	0.45449404	0.45449404	0.45447881	0.45513226	0.49481782
9.703125	0.45423501	0.45423492	0.45423492	0.45422492	0.45474064	0.49576205
9.71875	0.45574681	0.45574678	0.45574678	0.45574065	0.45609867	0.49691606
9.734375	0.45899187	0.4589919	0.4589919	0.45899145	0.45917347	0.49826469
9.75	0.46386613	0.46386623	0.46386623	0.46387083	0.46386683	0.49977687
9.765625	0.47019878	0.47019895	0.47019895	0.47020814	0.47001472	0.50140371
9.78125	0.47775535	0.47775557	0.47775557	0.47777065	0.47739012	0.50307907
9.796875	0.48624448	0.48624475	0.48624474	0.48626306	0.48570946	0.50472277
9.8125	0.49532871	0.49532901	0.49532901	0.49535254	0.4946429	0.50624632
9.828125	0.50463872	0.50463905	0.50463905	0.50466483	0.50382819	0.50756029
9.84375	0.51379046	0.5137908	0.5137908	0.51381941	0.51288728	0.50858263
9.859375	0.52240393	0.52240426	0.52240426	0.52243369	0.52144465	0.50924673
9.875	0.53012228	0.53012259	0.53012259	0.53015233	0.52914611	0.50950828
9.890625	0.5366299	0.53663016	0.53663016	0.53665876	0.53567669	0.50934983
9.90625	0.54166798	0.54166819	0.54166819	0.54169527	0.54077612	0.50878266
9.921875	0.5450465	0.54504666	0.54504666	0.54507008	0.54425103	0.50784559
9.9375	0.54665184	0.54665194	0.54665194	0.54667308	0.54598273	0.50660099
9.953125	0.54644961	0.54644965	0.54644965	0.54646429	0.54593051	0.50512832
9.96875	0.54448292	0.54448288	0.54448288	0.5444941	0.54413023	0.50351654
9.984375	0.54086641	0.54086631	0.54086631	0.54086998	0.540689	0.50185571
10	0.53577704	0.5357769	0.5357769	0.53578015	0.53577644	0.50022955


==> graphics/data/AdvecDiff3000_sinc_r30_OutputErrors.dat <==
0	0	0	0	0	0
0.015625	2.535885e-07	2.5412423e-07	7.3044928e-05	0.055439534	1.2608666
0.03125	1.0179458e-06	1.0336031e-06	7.4666408e-05	0.046191815	1.0378161
0.046875	1.5487072e-06	1.5424466e-06	6.6534852e-05	0.040588279	0.80004371
0.0625	5.5429373e-07	5.7055689e-07	7.412278e-05	0.036578043	0.62806103
0.078125	1.3805283e-06	1.3758912e-06	6.3556834e-05	0.033425074	0.49421707
0.09375	2.0635596e-07	1.8537139e-07	6.550516e-05	0.03076787	0.38261069
0.109375	1.921315e-06	1.9444381e-06	6.5978024e-05	0.028412367	0.2845797
0.125	3.9483288e-06	3.9637927e-06	7.7087024e-05	0.026259267	0.19560991
0.140625	5.4849448e-06	5.4889983e-06	6.8503623e-05	0.024262845	0.11358852
0.15625	6.22355e-06	6.2167033e-06	7.2245801e-05	0.022405926	0.037674876
0.171875	6.2688243e-06	6.253108e-06	6.8441357e-05	0.020682865	0.032408661
0.1875	5.9641803e-06	5.9418456e-06	6.1850928e-05	0.019091767	0.096774438
0.203125	5.3187817e-06	5.292523e-06	5.0337929e-05	0.017629436	0.15555544
0.21875	4.4490837e-06	4.4206338e-06	4.8668017e-05	0.016290203	0.20896813
0.234375	3.5580594e-06	3.5287894e-06	4.5625692e-05	0.015066607	0.25731216
0.25	2.7225402e-06	2.6935125e-06	3.8410933e-05	0.013949831	0.30094544
0.265625	1.9447718e-06	1.916757e-06	3.0224745e-05	0.012930255	0.34025522
0.28125	1.1976596e-06	1.1710896e-06	2.3547163e-05	0.011998107	0.37563361
0.296875	5.7398662e-07	5.4921692e-07	2.4764444e-05	0.011143981	0.40745987
0.3125	7.6763736e-08	5.4045021e-08	2.3833841e-05	0.010359082	0.43608908
0.328125	3.0461227e-07	3.2513435e-07	2.4837901e-05	0.0096352971	0.46184586
0.34375	6.0824545e-07	6.2650183e-07	2.3758917e-05	0.0089652554	0.4850219
0.359375	8.6070096e-07	8.7661928e-07	2.0582254e-05	0.008342312	0.50587624
0.375	1.0393028e-06	1.052817e-06	1.9630591e-05	0.0077605676	0.52463569
0.390625	1.1227625e-06	1.1338199e-06	1.8466349e-05	0.0072147991	0.54149775
0.40625	1.1216703e-06	1.1302562e-06	1.7799806e-05	0.0067003537	0.55663253
0.421875	1.0641234e-06	1.0702338e-06	2.1026033e-05	0.0062130853	0.57018481
0.4375	9.64193e-07	9.6779742e-07	2.1804073e-05	0.0057493082	0.58227723
0.453125	8.2709426e-07	8.2815111e-07	2.5393732e-05	0.0053057382	0.59301105
0.46875	6.6127942e-07	6.5972388e-07	2.5941408e-05	0.004879431	0.60246871
0.484375	4.7921268e-07	4.7523455e-07	2.8641379e-05	0.0044677215	0.61071506
0.5	2.7545805e-07	2.6890887e-07	2.8951638e-05	0.0040682485	0.61779777
0.515625	6.7836559e-08	5.8175569e-08	3.1031568e-05	0.0036788345	0.623749
0.53125	1.958391e-07	2.0824317e-07	3.1543376e-05	0.0032974868	0.62858468
0.546875	5.3309262e-07	5.4841383e-07	3.3468066e-05	0.0029223818	0.63230496
0.5625	9.2142922e-07	9.3976251e-07	3.3444235e-05	0.0025518005	0.63489397
0.578125	1.3439335e-06	1.3653394e-06	3.3978161e-05	0.002184091	0.63631808
0.59375	1.8006319e-06	1.8254428e-06	3.4658333e-05	0.0018176637	0.63652533
0.609375	2.3236597e-06	2.3517246e-06	3.4645543e-05	0.0014512639	0.63544305
0.625	2.8358459e-06	2.8674671e-06	3.4814314e-05	0.0010833088	0.63297506
0.640625	3.4629716e-06	3.4980847e-06	3.5357571e-05	0.00071290267	0.62899847
0.65625	4.0309576e-06	4.0698042e-06	3.5696259e-05	0.00033846929	0.62335899
0.671875	4.7081931e-06	4.750454e-06	3.6951309e-05	4.0745922e-05	0.61586536
0.6875	5.4126164e-06	5.4588841e-06	3.8161203e-05	0.00042603839	0.60628195
0.703125	6.1697061e-06	6.2195507e-06	3.9913532e-05	0.00081819744	0.5943197
0.71875	7.0661601e-06	7.1205714e-06	4.2268883e-05	0.0012180209	0.57962461
0.734375	7.9995927e-06	8.0585469e-06	4.4871861e-05	0.0016260822	0.56176297
0.75	9.143193e-06	9.2069378e-06	4.8005867e-05	0.0020424769	0.54020326
0.765625	1.034513e-05	1.0414152e-05	5.1530421e-05	0.0024669898	0.5142928
0.78125	1.1786201e-05	1.1860488e-05	5.5556573e-05	0.002898441	0.48322925
0.796875	1.3348773e-05	1.343007e-05	6.055966e-05	0.0033349426	0.44602459
0.8125	1.5222643e-05	1.531021e-05	6.672388e-05	0.0037727046	0.401462
0.828125	1.7260959e-05	1.7356125e-05	7.360344e-05	0.0042061833	0.34804406
0.84375	1.9688264e-05	1.9790822e-05	8.1111745e-05	0.0046263413	0.28393463
0.859375	2.234341e-05	2.2451177e-05	8.9271321e-05	0.0050200168	0.20689915
0.875	2.5228312e-05	2.5346328e-05	0.00010015071	0.0053676148	0.11425568
0.890625	2.8634492e-05	2.8759174e-05	0.00011416594	0.005640451	0.0028641233
0.90625	3.2202838e-05	3.2336041e-05	0.00012944344	0.0057983692	0.13079653
0.921875	3.6234079e-05	3.6374189e-05	0.00014567305	0.0057850499	0.29036778
0.9375	4.0818819e-05	4.0965191e-05	0.00016343286	0.0055250629	0.47902027
0.953125	4.5807462e-05	4.595834e-05	0.0001846105	0.0049231968	0.69832394
0.96875	5.1044282e-05	5.1195205e-05	0.00020721489	0.0038690114	0.94637526
0.984375	5.6099021e-05	5.6248413e-05	0.00022739454	0.0022544451	1.2152073
1	6.0467346e-05	6.0607057e-05	0.00024154494	9.4048056e-06	1.4881597
1.015625	6.3312617e-05	6.3436906e-05	0.00024916178	0.0028471995	1.7390076
1.03125	6.4135083e-05	6.4235974e-05	0.00024895621	0.0061598494	1.935405
1.046875	6.23879e-05	6.2457399e-05	0.00023562526	0.0096329873	2.0477608
1.0625	5.8337788e-05	5.8378975e-05	0.00021078072	0.012899138	2.0602659
1.078125	5.2455102e-05	5.2463765e-05	0.00017970704	0.015635238	1.9771151
1.09375	4.5444336e-05	4.5426652e-05	0.00014265411	0.017657751	1.819491
1.109375	3.8367917e-05	3.8327236e-05	0.00010557584	0.01894263	1.6160664
1.125	3.1580571e-05	3.1519874e-05	7.3884007e-05	0.019581535	1.3936405
1.140625	2.5513505e-05	2.5443359e-05	5.1104441e-05	0.019717291	1.1720906
1.15625	2.0358104e-05	2.027888e-05	2.5888266e-05	0.019495123	0.96360523
1.171875	1.5909392e-05	1.5825966e-05	5.5472826e-06	0.019037572	0.77420521
1.1875	1.2363024e-05	1.2277175e-05	8.5173876e-06	0.018437371	0.60580196
1.203125	9.4239495e-06	9.3356847e-06	1.4565194e-05	0.017760281	0.45792983
1.21875	6.9323462e-06	6.8449466e-06	2.4424575e-05	0.017050294	0.32893878
1.234375	4.9249279e-06	4.838481e-06	3.1976087e-05	0.016335979	0.21672003
1.25	3.2597495e-06	3.1755145e-06	3.661135e-05	0.015634809	0.11910574
1.265625	1.9154079e-06	1.8334975e-06	3.7248279e-05	0.014957027	0.034066972
1.28125	8.0877237e-07	7.2988013e-07	3.9615547e-05	0.014308126	0.040204412
1.296875	5.9036377e-08	1.3521077e-07	4.1713154e-05	0.013690376	0.10527587
1.3125	7.893823e-07	8.6248178e-07	4.2683026e-05	0.013104338	0.1624843
1.328125	1.3444688e-06	1.4148621e-06	4.1984918e-05	0.012549167	0.21295997
1.34375	1.8242773e-06	1.8918411e-06	4.1505578e-05	0.012023559	0.25765384
1.359375	2.1806812e-06	2.245614e-06	4.1195584e-05	0.011525709	0.29736428
1.375	2.5000107e-06	2.5623148e-06	4.0517034e-05	0.011053681	0.33276191
1.390625	2.7251077e-06	2.784837e-06	3.9400069e-05	0.010605608	0.36441015
1.40625	2.9272231e-06	2.9852136e-06	3.7868004e-05	0.010179481	0.39278344
1.421875	3.0629404e-06	3.1176667e-06	3.6113949e-05	0.0097736107	0.41828237
1.4375	3.1716951e-06	3.2246678e-06	3.4353414e-05	0.0093861921	0.44124561
1.453125	3.2193832e-06	3.2689789e-06	3.2950193e-05	0.0090156832	0.46196047
1.46875	3.225978e-06	3.2738557e-06	3.1767772e-05	0.0086606225	0.48067104
1.484375	3.2278342e-06	3.2728136e-06	2.870654e-05	0.0083196109	0.49758535
1.5	3.1645304e-06	3.2077086e-06	2.5628864e-05	0.0079914811	0.5128807
1.515625	3.1376842e-06	3.1786905e-06	2.3226456e-05	0.0076750065	0.52670877
1.53125	3.0389487e-06	3.078076e-06	2.2550893e-05	0.0073692421	0.53919898
1.546875	2.9783482e-06	3.016619e-06	1.9202412e-05	0.0070731327	0.5504621
1.5625	2.9210437e-06	2.9565636e-06	1.475281e-05	0.0067858327	0.56059255
1.578125	2.8410142e-06	2.8752041e-06	1.0986758e-05	0.0065065531	0.5696708
1.59375	2.8108589e-06	2.8429443e-06	9.3408159e-06	0.0062344714	0.57776501
1.609375	2.7094799e-06	2.7399564e-06	7.9408249e-06	0.0059690147	0.58493267
1.625	2.6648023e-06	2.6947005e-06	2.3572435e-06	0.0057094054	0.59122175
1.640625	2.5492288e-06	2.5762323e-06	2.8547984e-06	0.0054551706	0.59667175
1.65625	2.4564625e-06	2.4824427e-06	6.0163064e-06	0.0052056511	0.60131455
1.671875	2.347495e-06	2.3712678e-06	4.8241021e-06	0.0049603562	0.60517514
1.6875	2.2170696e-06	2.2395265e-06	1.123418e-05	0.0047187881	0.60827211
1.703125	2.1094851e-06	2.1302261e-06	1.7700863e-05	0.0044804289	0.61061819
1.71875	1.9556642e-06	1.9748763e-06	2.2568227e-05	0.0042448878	0.61222059
1.734375	1.8269336e-06	1.8453778e-06	2.3285868e-05	0.0040116572	0.61308123
1.75	1.6797034e-06	1.6958791e-06	2.5818627e-05	0.0037803585	0.61319705
1.765625	1.5344372e-06	1.5494272e-06	3.3290523e-05	0.0035505526	0.61256003
1.78125	1.3925042e-06	1.4057698e-06	3.9812828e-05	0.0033218362	0.61115739
1.796875	1.2568396e-06	1.2687087e-06	4.2791675e-05	0.0030938015	0.60897149
1.8125	1.1282027e-06	1.1393683e-06	4.0676352e-05	0.0028660475	0.60597997
1.828125	9.8125941e-07	9.9023622e-07	4.3902107e-05	0.0026382222	0.60215553
1.84375	8.5179877e-07	8.5969771e-07	4.6009026e-05	0.0024098674	0.59746592
1.859375	6.9672739e-07	7.0296107e-07	4.5372559e-05	0.0021806044	0.59187375
1.875	5.5048192e-07	5.5544183e-07	4.4760913e-05	0.0019500078	0.58533631
1.890625	4.001111e-07	4.0368859e-07	4.6847537e-05	0.0017176342	0.57780534
1.90625	2.1962692e-07	2.2185375e-07	4.8112519e-05	0.0014830498	0.56922681
1.921875	4.864002e-08	4.9762433e-08	4.6426821e-05	0.0012457803	0.55954054
1.9375	1.4009527e-07	1.4048203e-07	4.953145e-05	0.0010053276	0.54867996
1.953125	3.3047302e-07	3.3213155e-07	5.2943417e-05	0.00076119141	0.53657171
1.96875	5.2354185e-07	5.2649719e-07	5.4507465e-05	0.00051282406	0.52313527
1.984375	7.2810183e-07	7.3238188e-07	5.4813362e-05	0.00025965492	0.50828259
2	9.4496569e-07	9.5057794e-07	5.9713461e-05	1.0838837e-06	0.4919176
2.015625	1.1509745e-06	1.1577362e-06	6.3742169e-05	0.00026354507	0.47393585
2.03125	1.3526113e-06	1.3607463e-06	6.4000188e-05	0.00053492679	0.45422406
2.046875	1.5599952e-06	1.5691662e-06	6.7073327e-05	0.00081378579	0.43265971
2.0625	1.7477801e-06	1.7582205e-06	7.2173798e-05	0.0011008871	0.40911066
2.078125	1.9420716e-06	1.9541853e-06	7.5166951e-05	0.0013971059	0.38343478
2.09375	2.1227893e-06	2.1354616e-06	7.4327242e-05	0.0017032872	0.35547974
2.109375	2.29326e-06	2.3074239e-06	7.9404007e-05	0.0020203746	0.32508277
2.125	2.4864369e-06	2.5013685e-06	8.3796098e-05	0.0023494012	0.29207068
2.140625	2.6372114e-06	2.6533552e-06	8.4854867e-05	0.0026913493	0.25625998
2.15625	2.8131589e-06	2.8313889e-06	8.4094953e-05	0.0030474008	0.21745727
2.171875	2.9753154e-06	2.9934819e-06	8.4953633e-05	0.003418674	0.17545992
2.1875	3.10787e-06	3.1276196e-06	8.4997361e-05	0.0038063125	0.13005713
2.203125	3.2799335e-06	3.3001767e-06	8.4303101e-05	0.0042116635	0.081031443
2.21875	3.3755196e-06	3.3968364e-06	8.3147276e-05	0.0046358499	0.028160889
2.234375	3.4977238e-06	3.5214724e-06	8.0260494e-05	0.005080136	0.028778262
2.25	3.6091464e-06	3.6321181e-06	7.6324987e-05	0.0055457836	0.090007827
2.265625	3.6683139e-06	3.6928612e-06	7.2026817e-05	0.0060337715	0.15574311
2.28125	3.7900603e-06	3.8147567e-06	6.8341974e-05	0.0065453392	0.22618713
2.296875	3.7957196e-06	3.8212323e-06	6.5674961e-05	0.0070812112	0.30152344
2.3125	3.8303128e-06	3.8585505e-06	5.9705573e-05	0.0076419288	0.38190763
2.328125	3.8544939e-06	3.8811395e-06	5.3468686e-05	0.0082279575	0.46745698
2.34375	3.7908037e-06	3.8189063e-06	4.7774507e-05	0.0088391172	0.55823846
2.359375	3.8197691e-06	3.8476265e-06	4.3962257e-05	0.0094749378	0.65425485
2.375	3.6870501e-06	3.7153258e-06	4.0084777e-05	0.010134164	0.75542902
2.390625	3.5860003e-06	3.6171456e-06	3.3798703e-05	0.010814957	0.86158667
2.40625	3.5091478e-06	3.5378124e-06	2.7693328e-05	0.01151441	0.97243763
2.421875	3.3096354e-06	3.3394562e-06	2.26213e-05	0.012228755	1.0875567
2.4375	3.2439254e-06	3.2730292e-06	2.0083491e-05	0.012952962	1.2063645
2.453125	2.9797191e-06	3.0086643e-06	1.4667509e-05	0.013680742	1.3281098
2.46875	2.7360978e-06	2.7678322e-06	8.0658637e-06	0.014404535	1.4518551
2.484375	2.5444181e-06	2.5727613e-06	1.7399314e-06	0.015115174	1.5764668
2.5	2.1736363e-06	2.2026331e-06	3.0564272e-06	0.015802397	1.7006137
2.515625	1.9864442e-06	2.0142175e-06	5.6448361e-06	0.01645432	1.8227743
2.53125	1.5552517e-06	1.5821512e-06	1.3309063e-05	0.017058345	1.9412564
2.546875	1.1878802e-06	1.2171861e-06	2.1286918e-05	0.01760072	2.0542307
2.5625	8.8704056e-07	9.1220332e-07	2.8396193e-05	0.018067762	2.1597792
2.578125	4.317001e-07	4.5684187e-07	3.2503767e-05	0.018445563	2.2559585
2.59375	2.1536326e-07	2.458465e-07	3.654446e-05	0.018721263	2.340874
2.609375	1.5021006e-07	1.2833423e-07	4.4800397e-05	0.01888341	2.4127647
2.625	4.6923716e-07	4.4564296e-07	5.2583475e-05	0.018922652	2.4700892
2.640625	5.9036122e-07	5.7123655e-07	5.8155706e-05	0.018832465	2.5116068
2.65625	9.3685812e-07	9.184384e-07	5.9090454e-05	0.01860947	2.5364494
2.671875	1.0013128e-06	9.7851199e-07	6.7022785e-05	0.018253869	2.5441696
2.6875	1.2852031e-06	1.2707469e-06	7.7928592e-05	0.017769456	2.5347696
2.703125	1.4495893e-06	1.4342294e-06	8.7456261e-05	0.017163521	2.508697
2.71875	1.5493596e-06	1.5381503e-06	9.2394328e-05	0.01644651	2.4668182
2.734375	1.7388693e-06	1.7288147e-06	8.7703369e-05	0.015631375	2.4103629
2.75	1.7849182e-06	1.7717929e-06	9.6500153e-05	0.014733166	2.3408539
2.765625	1.9000714e-06	1.8939055e-06	0.00011102537	0.013767962	2.260023
2.78125	1.9706394e-06	1.9642599e-06	0.00012309627	0.012752485	2.1697242
2.796875	1.9621819e-06	1.9590836e-06	0.00012774898	0.011703122	2.0718513
2.8125	2.004599e-06	2.0027595e-06	0.00011804817	0.010635609	1.9682628
2.828125	1.9956019e-06	1.9919796e-06	0.00011742844	0.0095643455	1.8607222
2.84375	1.9369122e-06	1.9382623e-06	0.000121111	0.0085021586	1.7508507
2.859375	1.9349738e-06	1.9365527e-06	0.00012098269	0.0074603129	1.6400979
2.875	1.8259314e-06	1.8297274e-06	0.00011283038	0.0064479922	1.5297233
2.890625	1.7899846e-06	1.7948863e-06	0.0001078941	0.0054728584	1.420792
2.90625	1.7384622e-06	1.7426205e-06	0.00011051227	0.0045406667	1.3141792
2.921875	1.6625023e-06	1.669665e-06	0.00011117619	0.0036557124	1.2105806
2.9375	1.6503605e-06	1.657973e-06	0.00010593843	0.0028208905	1.110529
2.953125	1.5675022e-06	1.5763755e-06	0.00010026161	0.0020378032	1.0144124
2.96875	1.5457937e-06	1.5555036e-06	0.00010489678	0.0013071886	0.92249357
2.984375	1.525679e-06	1.5353893e-06	0.00010804283	0.00062882976	0.83492915
3	1.5113605e-06	1.5224629e-06	0.000105549	1.9048429e-06	0.75178791
3.015625	1.514591e-06	1.5262138e-06	9.8340452e-05	0.00057498462	0.67306746
3.03125	1.5023977e-06	1.5145527e-06	0.00010363304	0.001103602	0.59870909
3.046875	1.4945954e-06	1.5072953e-06	0.00010762238	0.0015859885	0.52861064
3.0625	1.4799765e-06	1.493164e-06	0.00010661211	0.0020243862	0.46263763
3.078125	1.458846e-06	1.4722388e-06	9.7632378e-05	0.0024211356	0.40063247
3.09375	1.4315397e-06	1.4454321e-06	0.00010194418	0.0027786234	0.34242206
3.109375	1.4190603e-06	1.4329809e-06	0.00010541887	0.0030992595	0.28782402
3.125	1.3838866e-06	1.3980838e-06	0.00010504764	0.0033854128	0.23665157
3.140625	1.365878e-06	1.3808593e-06	9.6619508e-05	0.0036393464	0.18871746
3.15625	1.3453681e-06	1.359737e-06	9.836016e-05	0.0038633512	0.14383692
3.171875	1.3120056e-06	1.3268084e-06	0.00010109403	0.0040594902	0.10182985
3.1875	1.3072635e-06	1.3217769e-06	0.00010109988	0.0042297798	0.062522513
3.203125	1.2620893e-06	1.2766408e-06	9.4940083e-05	0.0043761729	0.025748668
3.21875	1.2321799e-06	1.2476667e-06	9.0056939e-05	0.0045003826	0.0086497974
3.234375	1.2116699e-06	1.2260241e-06	8.6935965e-05	0.0046041352	0.040822292
3.25	1.1622973e-06	1.1769814e-06	8.3146538e-05	0.0046889839	0.070909407
3.265625	1.1569309e-06	1.1711522e-06	7.8838832e-05	0.0047563096	0.099042952
3.28125	1.1021337e-06	1.1161853e-06	7.4324486e-05	0.004807572	0.12534595
3.296875	1.056974e-06	1.0720033e-06	6.9244605e-05	0.0048439362	0.14993301
3.3125	1.0436893e-06	1.0572894e-06	6.2626743e-05	0.0048665245	0.17291056
3.328125	9.7579405e-07	9.896006e-07	5.5754183e-05	0.0048765082	0.19437716
3.34375	9.7513225e-07	9.9102617e-07	4.9250936e-05	0.0048747255	0.21442394
3.359375	9.0379797e-07	9.1671833e-07	4.3961574e-05	0.0048621801	0.233135
3.375	8.5634443e-07	8.7020359e-07	4.1040504e-05	0.0048396631	0.25058771
3.390625	8.3175883e-07	8.4405392e-07	3.4178662e-05	0.0048078542	0.26685323
3.40625	7.6307532e-07	7.7544228e-07	2.7396846e-05	0.004767586	0.28199678
3.421875	7.4340529e-07	7.5789801e-07	2.1177852e-05	0.0047193866	0.29607805
3.4375	6.8055417e-07	6.9187462e-07	1.6277554e-05	0.0046638171	0.30915157
3.453125	6.1597753e-07	6.2813971e-07	1.3723312e-05	0.0046015175	0.32126702
3.46875	5.9547965e-07	6.0605954e-07	1.028809e-05	0.0045328242	0.33246949
3.484375	5.1174152e-07	5.2225666e-07	5.1100525e-06	0.0044582888	0.3427999
3.5	4.8144397e-07	4.9400682e-07	3.1621333e-07	0.0043782803	0.35229508
3.515625	4.1464477e-07	4.2402113e-07	3.5706175e-06	0.0042930652	0.36098813
3.53125	3.3818579e-07	3.4826516e-07	5.7576235e-06	0.0042031418	0.36890875
3.546875	3.1424276e-07	3.2280306e-07	6.6792494e-06	0.0041086682	0.37608323
3.5625	2.1808053e-07	2.2644292e-07	1.0700099e-05	0.0040099288	0.38253479
3.578125	1.7996478e-07	1.9020533e-07	1.4650413e-05	0.0039072404	0.38828368
3.59375	1.0613795e-07	1.1331764e-07	1.81114e-05	0.0038007034	0.39334738
3.609375	4.8500436e-08	5.6216286e-08	2.0314085e-05	0.0036905841	0.39774074
3.625	2.9774152e-08	3.6089563e-08	2.0221942e-05	0.0035770586	0.40147604
3.640625	3.8321386e-08	3.2327421e-08	2.3313998e-05	0.0034601655	0.40456328
3.65625	6.2513834e-08	5.4881988e-08	2.7161947e-05	0.0033402071	0.40701007
3.671875	1.1110638e-07	1.0630332e-07	3.0802447e-05	0.0032171907	0.4088219
3.6875	1.6515564e-07	1.5999968e-07	3.3500721e-05	0.0030911943	0.41000206
3.703125	1.9572078e-07	1.9181108e-07	3.4237718e-05	0.0029624313	0.41055188
3.71875	2.6499962e-07	2.6151947e-07	3.535349e-05	0.0028307917	0.41047065
3.734375	3.3211151e-07	3.2728791e-07	3.917303e-05	0.002696505	0.40975584
3.75	3.7252272e-07	3.7021476e-07	4.2896616e-05	0.0025595114	0.40840297
3.765625	4.626855e-07	4.6021378e-07	4.5965715e-05	0.0024198245	0.40640584
3.78125	4.8836235e-07	4.869626e-07	4.7409205e-05	0.0022775666	0.40375644
3.796875	5.7505353e-07	5.741696e-07	4.7483826e-05	0.0021326587	0.40044511
3.8125	6.4178515e-07	6.3989125e-07	5.5287762e-05	0.0019851198	0.39646048
3.828125	6.8846829e-07	6.8871557e-07	6.3763491e-05	0.0018349907	0.3917896
3.84375	7.8030822e-07	7.8057609e-07	7.1665943e-05	0.0016821796	0.38641797
3.859375	8.020839e-07	8.032414e-07	7.703554e-05	0.0015267292	0.38032955
3.875	8.9867645e-07	9.0040683e-07	7.7229888e-05	0.0013686142	0.37350689
3.890625	9.4834641e-07	9.4942489e-07	7.4227281e-05	0.001207699	0.36593113
3.90625	1.0014372e-06	1.0042369e-06	7.8086133e-05	0.0010440909	0.35758213
3.921875	1.0794677e-06	1.0824563e-06	8.1024179e-05	0.00087764535	0.34843855
3.9375	1.1157863e-06	1.1194838e-06	8.1609171e-05	0.00070832793	0.33847793
3.953125	1.204128e-06	1.2084179e-06	7.7662946e-05	0.00053615004	0.32767686
3.96875	1.265531e-06	1.2695363e-06	7.9068364e-05	0.00036095942	0.31601104
3.984375	1.3320483e-06	1.337323e-06	8.2071731e-05	0.00018281447	0.30345559
4	1.42009e-06	1.4256936e-06	8.4099057e-05	1.610697e-06	0.28998511
4.015625	1.4922987e-06	1.4976323e-06	8.3063536e-05	0.00018271236	0.27557398
4.03125	1.5854491e-06	1.5921746e-06	8.1343202e-05	0.00037014725	0.2601966
4.046875	1.6710638e-06	1.6778786e-06	8.6230181e-05	0.0005607716	0.24382774
4.0625	1.7396927e-06	1.7473158e-06	9.0906987e-05	0.00075460267	0.22644282
4.078125	1.8148964e-06	1.8229648e-06	9.3143969e-05	0.00095163058	0.20801837
4.09375	1.8737265e-06	1.881772e-06	8.9557061e-05	0.0011518768	0.18853246
4.109375	1.9328805e-06	1.9418273e-06	9.4744883e-05	0.001355287	0.16796521
4.125	1.9875615e-06	1.9969222e-06	0.00010142435	0.0015618222	0.14629935
4.140625	2.0372135e-06	2.0468949e-06	0.00010635663	0.0017714047	0.12352087
4.15625	2.0804266e-06	2.0905703e-06	0.00010629026	0.0019839228	0.099619707
4.171875	2.1251564e-06	2.1359728e-06	0.00010538701	0.0021992217	0.074590534
4.1875	2.1551051e-06	2.1658214e-06	0.0001124761	0.0024171187	0.048433561
4.203125	2.1807565e-06	2.1921327e-06	0.00011865668	0.0026373767	0.02115546
4.21875	2.2065843e-06	2.2178412e-06	0.00012117134	0.0028596774	0.007229686
4.234375	2.2104796e-06	2.2221442e-06	0.00011595989	0.0030836926	0.036699374
4.25	2.2193278e-06	2.2322783e-06	0.00012162894	0.0033089878	0.067221644
4.265625	2.2164419e-06	2.2283582e-06	0.00012775153	0.0035350117	0.09875397
4.28125	2.1927186e-06	2.2054483e-06	0.00013161119	0.003761273	0.13124224
4.296875	2.1961157e-06	2.2083448e-06	0.00012990677	0.0039870218	0.16461962
4.3125	2.1460645e-06	2.1585569e-06	0.00012540693	0.0042114941	0.19880565
4.328125	2.120056e-06	2.1343187e-06	0.00012448489	0.0044338933	0.23370519
4.34375	2.0748067e-06	2.0871919e-06	0.00012236671	0.0046531696	0.26920775
4.359375	2.004951e-06	2.0181836e-06	0.00011914823	0.0048682947	0.30518679
4.375	1.9733211e-06	1.985748e-06	0.00011510543	0.005078131	0.34149934
4.390625	1.8752217e-06	1.8876829e-06	0.00011079296	0.0052812807	0.37798591
4.40625	1.801116e-06	1.8156627e-06	0.00010349624	0.0054765488	0.41447061
4.421875	1.7243126e-06	1.7363026e-06	9.4573722e-05	0.0056623792	0.45076186
4.4375	1.6058294e-06	1.6185812e-06	8.502127e-05	0.0058371716	0.4866533
4.453125	1.5443093e-06	1.5560536e-06	7.5863629e-05	0.005999528	0.52192534
4.46875	1.4030502e-06	1.4145402e-06	6.8652286e-05	0.006147651	0.55634714
4.484375	1.2789447e-06	1.2926312e-06	6.2955333e-05	0.0062799227	0.58967912
4.5	1.1848292e-06	1.1955092e-06	5.1531809e-05	0.0063948057	0.62167591
4.515625	1.0146999e-06	1.0259452e-06	3.9924044e-05	0.0064905522	0.65208996
4.53125	9.4694789e-07	9.5710225e-07	2.9071465e-05	0.0065657405	0.68067525
4.546875	7.6122023e-07	7.7081027e-07	2.0282765e-05	0.0066189783	0.70719177
4.5625	6.2549629e-07	6.3717874e-07	1.5494141e-05	0.0066487835	0.73140971
4.578125	5.1149096e-07	5.2000363e-07	8.9303652e-06	0.0066543657	0.75311439
4.59375	3.7215267e-07	3.8096033e-07	7.7644008e-07	0.0066345861	0.77211022
4.609375	2.9741113e-07	3.1070098e-07	9.9600488e-06	0.006588814	0.78822565
4.625	1.7987515e-07	1.8679851e-07	1.7666644e-05	0.0065168069	0.80131653
4.640625	7.1859617e-08	8.0583014e-08	2.2625122e-05	0.0064183138	0.81126988
4.65625	1.4756523e-08	2.0453988e-08	2.3172275e-05	0.00629358	0.81800619
4.671875	1.0257671e-07	9.6872042e-08	3.0433731e-05	0.0061431808	0.82148149
4.6875	1.71086e-07	1.6136688e-07	3.7669256e-05	0.0059677587	0.82168838
4.703125	2.6478218e-07	2.6098837e-07	4.4183587e-05	0.0057685491	0.81865574
4.71875	3.9758226e-07	3.9240553e-07	4.9016792e-05	0.0055469007	0.81244824
4.734375	4.2072824e-07	4.1816886e-07	5.0528454e-05	0.0053042029	0.80316402
4.75	5.6070007e-07	5.5837905e-07	5.140464e-05	0.0050426192	0.79093262
4.765625	5.9274362e-07	5.8715032e-07	5.7349903e-05	0.0047638861	0.77591112
4.78125	6.7084451e-07	6.702662e-07	6.3153351e-05	0.0044701823	0.75828072
4.796875	7.5840741e-07	7.5690334e-07	6.7956248e-05	0.0041639012	0.7382422
4.8125	7.6412261e-07	7.6466097e-07	7.0459045e-05	0.0038471421	0.71601153
4.828125	8.620039e-07	8.6294084e-07	6.8905672e-05	0.0035223529	0.69181545
4.84375	8.7143063e-07	8.6996617e-07	7.1320493e-05	0.0031918034	0.66588682
4.859375	9.2745739e-07	9.2982979e-07	7.5768998e-05	0.0028576496	0.63846076
4.875	9.6060052e-07	9.6246682e-07	7.9647398e-05	0.0025221811	0.6097704
4.890625	9.6344282e-07	9.6673139e-07	8.213941e-05	0.0021873756	0.58004392
4.90625	1.0090961e-06	1.0128432e-06	8.1952853e-05	0.0018550508	0.5495012
4.921875	1.0196981e-06	1.0219028e-06	7.8999455e-05	0.0015271297	0.51835165
4.9375	1.0399395e-06	1.0447516e-06	8.1217153e-05	0.0012051004	0.48679222
4.953125	1.062125e-06	1.0667624e-06	8.3161325e-05	0.00089037334	0.45500588
4.96875	1.0629162e-06	1.0684114e-06	8.4397758e-05	0.00058431748	0.42316088
4.984375	1.0808327e-06	1.0867552e-06	8.4184375e-05	0.00028788137	0.39140995
5	1.0967264e-06	1.1018544e-06	8.160417e-05	2.0986553e-06	0.35989041
5.015625	1.0891079e-06	1.095728e-06	7.9364312e-05	0.00027230887	0.3287241
5.03125	1.1017955e-06	1.1084641e-06	7.9248776e-05	0.00053476084	0.29801795
5.046875	1.092898e-06	1.1000807e-06	7.8841178e-05	0.00078470077	0.26786456
5.0625	1.1020613e-06	1.1096525e-06	7.7823674e-05	0.0010218427	0.23834296
5.078125	1.1118293e-06	1.1192503e-06	7.5766162e-05	0.0012459521	0.20951957
5.09375	1.1047878e-06	1.112831e-06	7.205707e-05	0.0014568795	0.18144912
5.109375	1.1128642e-06	1.1211114e-06	7.0285769e-05	0.0016546135	0.15417573
5.125	1.1098779e-06	1.1179057e-06	6.8617297e-05	0.0018392078	0.12773385
5.140625	1.1049185e-06	1.113363e-06	6.6764805e-05	0.0020107742	0.10214933
5.15625	1.1001012e-06	1.1087189e-06	6.4587913e-05	0.0021695023	0.077440416
5.171875	1.0940513e-06	1.1025238e-06	6.1891021e-05	0.0023156328	0.053618623
5.1875	1.0763241e-06	1.0849004e-06	5.8874085e-05	0.0024494401	0.030689627
5.203125	1.0665715e-06	1.0756277e-06	5.6445487e-05	0.0025712218	0.0086541543
5.21875	1.0481878e-06	1.0566473e-06	5.3951123e-05	0.0026813574	0.012491344
5.234375	1.0278415e-06	1.0365602e-06	5.1430699e-05	0.0027801645	0.032753989
5.25	1.0182744e-06	1.0281269e-06	4.8910216e-05	0.0028680328	0.052143824
5.265625	9.9034406e-07	9.9872035e-07	4.6482158e-05	0.0029453696	0.070673241
5.28125	9.6520277e-07	9.7421517e-07	4.3687993e-05	0.003012528	0.088356552
5.296875	9.5242284e-07	9.6060595e-07	4.0579252e-05	0.0030699238	0.1052095
5.3125	9.1910279e-07	9.2736888e-07	3.7447979e-05	0.0031179553	0.12124885
5.328125	8.9157471e-07	9.0115764e-07	3.4451071e-05	0.0031569734	0.1364921
5.34375	8.7521145e-07	8.829852e-07	3.19035e-05	0.0031873922	0.15095712
5.359375	8.231876e-07	8.3142692e-07	3.0175538e-05	0.0032095953	0.164662
5.375	8.2676123e-07	8.3429347e-07	2.7439637e-05	0.0032238521	0.17762471
5.390625	7.7472112e-07	7.820571e-07	2.3611184e-05	0.0032306477	0.18986302
5.40625	7.344852e-07	7.4296988e-07	1.9726178e-05	0.0032302383	0.20139428
5.421875	7.2471252e-07	7.3156237e-07	1.6133079e-05	0.0032229133	0.21223529
5.4375	6.5727069e-07	6.6428321e-07	1.3310751e-05	0.0032091108	0.22240227
5.453125	6.5022742e-07	6.5942044e-07	1.201634e-05	0.0031889982	0.23191063
5.46875	5.9098741e-07	5.971527e-07	9.285715e-06	0.0031629262	0.24077507
5.484375	5.4977191e-07	5.5670507e-07	4.7341666e-06	0.0031311737	0.24900934
5.5	5.3682862e-07	5.4257422e-07	1.2316671e-07	0.0030939418	0.25662638
5.515625	4.7023444e-07	4.7579853e-07	4.0654597e-06	0.0030515372	0.26363813
5.53125	4.3608415e-07	4.433184e-07	7.1356271e-06	0.0030041792	0.2700556
5.546875	3.9645112e-07	4.0128611e-07	8.138147e-06	0.0029520152	0.27588883
5.5625	3.4110128e-07	3.4625501e-07	1.0603538e-05	0.0028953678	0.28114685
5.578125	3.1326348e-07	3.2133668e-07	1.5591671e-05	0.0028343794	0.28583777
5.59375	2.5973163e-07	2.6371939e-07	2.0551549e-05	0.002769137	0.28996862
5.609375	1.9314028e-07	1.9820023e-07	2.4995935e-05	0.0026999942	0.29354555
5.625	1.7795617e-07	1.8135331e-07	2.8089318e-05	0.0026269685	0.29657369
5.640625	1.0686496e-07	1.101653e-07	2.8718944e-05	0.002550227	0.29905722
5.65625	5.9830786e-08	6.5236637e-08	2.9335399e-05	0.0024700089	0.30099941
5.671875	2.5239265e-08	2.7611393e-08	3.1461305e-05	0.0023863032	0.30240258
5.6875	5.998505e-08	5.7118209e-08	3.3117866e-05	0.002299341	0.3032682
5.703125	6.2735254e-08	6.0840116e-08	3.3969204e-05	0.0022092018	0.30359683
5.71875	1.5284115e-07	1.5137037e-07	3.3622719e-05	0.0021159385	0.30338824
5.734375	2.0170364e-07	1.9892776e-07	3.3220977e-05	0.0020197487	0.30264132
5.75	2.3177607e-07	2.3102347e-07	3.3683528e-05	0.0019206738	0.30135426
5.765625	3.1292739e-07	3.1216067e-07	3.4009278e-05	0.001818743	0.29952447
5.78125	3.3914903e-07	3.3604549e-07	3.397763e-05	0.0017141556	0.29714868
5.796875	4.0957761e-07	4.0986764e-07	3.3245659e-05	0.0016069179	0.29422299
5.8125	4.671087e-07	4.6678245e-07	3.2770093e-05	0.0014970495	0.29074285
5.828125	5.0516904e-07	5.0601764e-07	3.3419569e-05	0.0013847597	0.28670325
5.84375	5.6973108e-07	5.7090547e-07	3.412428e-05	0.0012699637	0.28209861
5.859375	6.2443467e-07	6.242407e-07	3.4583826e-05	0.0011528017	0.27692301
5.875	6.6522027e-07	6.6717132e-07	3.4222889e-05	0.0010333539	0.27117018
5.890625	7.3041917e-07	7.3227567e-07	3.4145025e-05	0.00091158563	0.26483358
5.90625	7.6585059e-07	7.6547333e-07	3.5441568e-05	0.00078767159	0.25790654
5.921875	8.2245739e-07	8.2537744e-07	3.6740408e-05	0.00066160304	0.25038233
5.9375	8.9143002e-07	8.9374841e-07	3.7673956e-05	0.00053342207	0.24225428
5.953125	9.1238955e-07	9.1588338e-07	3.758874e-05	0.00040326104	0.2335159
5.96875	9.8025847e-07	9.8398609e-07	3.7542363e-05	0.00027114735	0.22416104
5.984375	1.0198893e-06	1.0224725e-06	3.8707911e-05	0.00013711972	0.21418403
6	1.0583706e-06	1.0628209e-06	3.9746266e-05	1.3325245e-06	0.20357982
6.015625	1.1171979e-06	1.1215727e-06	4.0361301e-05	0.00013618486	0.1923442
6.03125	1.137372e-06	1.1422675e-06	4.0083315e-05	0.00027534178	0.18047396
6.046875	1.1941495e-06	1.1994124e-06	3.964602e-05	0.00041598316	0.16796714
6.0625	1.2305212e-06	1.2354293e-06	4.000077e-05	0.00055806554	0.1548232
6.078125	1.2621793e-06	1.2680419e-06	4.0199789e-05	0.00070140499	0.14104333
6.09375	1.3051656e-06	1.3112918e-06	4.0074593e-05	0.00084587935	0.12663066
6.109375	1.3358607e-06	1.3414913e-06	3.9393953e-05	0.00099135212	0.11159054
6.125	1.368488e-06	1.3751872e-06	3.8544118e-05	0.0011376055	0.095930824
6.140625	1.4015543e-06	1.4084006e-06	3.8118835e-05	0.0012844719	0.079662149
6.15625	1.4240829e-06	1.4310867e-06	3.7595477e-05	0.0014317346	0.062798321
6.171875	1.447196e-06	1.454436e-06	3.6913437e-05	0.0015791402	0.045356551
6.1875	1.4645702e-06	1.4720138e-06	3.5980712e-05	0.0017264308	0.027357771
6.203125	1.4787805e-06	1.4861756e-06	3.501905e-05	0.0018733124	0.008826988
6.21875	1.4816853e-06	1.4892949e-06	3.4329966e-05	0.0020194692	0.010206439
6.234375	1.4860619e-06	1.494244e-06	3.3631698e-05	0.0021645383	0.029708488
6.25	1.4862875e-06	1.4939236e-06	3.290984e-05	0.0023081467	0.049640206
6.265625	1.4678833e-06	1.4758927e-06	3.2139935e-05	0.0024498997	0.069957477
6.28125	1.4726915e-06	1.4819862e-06	3.1324141e-05	0.002589308	0.090610786
6.296875	1.4399885e-06	1.4477874e-06	3.0319676e-05	0.0027259402	0.11154511
6.3125	1.4180135e-06	1.4265484e-06	2.9134935e-05	0.0028592732	0.13269971
6.328125	1.407934e-06	1.415729e-06	2.7816848e-05	0.0029887376	0.15400825
6.34375	1.3593841e-06	1.3672588e-06	2.6463914e-05	0.0031138051	0.17539868
6.359375	1.3273935e-06	1.3366627e-06	2.5250263e-05	0.0032338793	0.19679347
6.375	1.2920229e-06	1.2995833e-06	2.4447873e-05	0.0033482833	0.2181098
6.390625	1.2345186e-06	1.2424375e-06	2.2274494e-05	0.0034564381	0.23925986
6.40625	1.1889233e-06	1.199317e-06	1.9537627e-05	0.0035577058	0.26015139
6.421875	1.1399364e-06	1.1471007e-06	1.6645876e-05	0.0036512857	0.28068811
6.4375	1.0560532e-06	1.0641313e-06	1.3909113e-05	0.0037366896	0.30077055
6.453125	1.0324657e-06	1.0394191e-06	1.1914063e-05	0.0038131706	0.32029675
6.46875	9.4022022e-07	9.4693493e-07	1.0961457e-05	0.0038799811	0.33916321
6.484375	8.5058203e-07	8.5909765e-07	6.7768761e-06	0.003936706	0.357266
6.5	8.1921258e-07	8.253766e-07	2.2577765e-06	0.003982596	0.37450168
6.515625	6.9219297e-07	6.9850501e-07	2.2445715e-06	0.0040170494	0.3907688
6.53125	6.4245904e-07	6.5183394e-07	6.0121468e-06	0.0040397211	0.40596883
6.546875	5.5937805e-07	5.6464973e-07	8.1318134e-06	0.0040500758	0.42000778
6.5625	4.5217726e-07	4.5823543e-07	9.6146678e-06	0.0040476066	0.43279721
6.578125	4.2470856e-07	4.3208092e-07	1.4834224e-05	0.0040322631	0.44425569
6.59375	2.9492183e-07	2.9928232e-07	2.0192397e-05	0.0040036829	0.45430997
6.609375	2.0527743e-07	2.1134938e-07	2.5089367e-05	0.0039616112	0.46289602
6.625	1.4646469e-07	1.501822e-07	2.8718859e-05	0.0039062377	0.46996019
6.640625	4.0392278e-08	4.3932065e-08	2.9775833e-05	0.0038374713	0.47545983
6.65625	5.3247979e-08	4.6782163e-08	3.1713044e-05	0.0037556073	0.47936428
6.671875	1.027332e-07	1.0026677e-07	3.675926e-05	0.0036608916	0.48165501
6.6875	2.1511524e-07	2.1220083e-07	4.1687811e-05	0.003553723	0.48232615
6.703125	2.6442635e-07	2.571164e-07	4.5862551e-05	0.0034346569	0.48138438
6.71875	3.4209602e-07	3.4079894e-07	4.8284753e-05	0.0033041721	0.47884881
6.734375	4.5760073e-07	4.5503915e-07	4.7653238e-05	0.0031630777	0.47475065
6.75	4.6013162e-07	4.5939682e-07	4.9981704e-05	0.0030120029	0.4691324
6.765625	5.8065017e-07	5.8036079e-07	5.4154842e-05	0.0028518269	0.46204745
6.78125	6.3755454e-07	6.3503254e-07	5.8008117e-05	0.0026834253	0.45355868
6.796875	6.6408562e-07	6.6465937e-07	6.0902588e-05	0.0025076888	0.44373785
6.8125	7.5925506e-07	7.5975158e-07	6.1836972e-05	0.0023256714	0.43266405
6.828125	7.8166757e-07	7.7887648e-07	5.9416511e-05	0.0021382783	0.4204227
6.84375	8.4147165e-07	8.4318917e-07	6.4935431e-05	0.0019465789	0.40710422
6.859375	8.9693149e-07	8.9796358e-07	7.1023298e-05	0.001751545	0.39280261
6.875	9.0971086e-07	9.1182078e-07	7.6636213e-05	0.0015541898	0.37761451
6.890625	9.6214306e-07	9.6479352e-07	8.0303025e-05	0.0013554924	0.36163761
6.90625	1.0069493e-06	1.0082807e-06	8.0118539e-05	0.0011563818	0.34496985
6.921875	1.0091205e-06	1.0123126e-06	7.3719948e-05	0.00095779683	0.32770817
6.9375	1.0526012e-06	1.0559598e-06	8.2061995e-05	0.00076057433	0.30994764
6.953125	1.0789402e-06	1.0803953e-06	9.1002287e-05	0.00056553107	0.2917807
6.96875	1.0778224e-06	1.0818866e-06	9.9022457e-05	0.000373433	0.2732963
6.984375	1.1212305e-06	1.1250935e-06	0.00010405107	0.00018496626	0.25457951
7	1.1034851e-06	1.1049936e-06	0.00010324624	7.8189033e-07	0.23571087
7.015625	1.1242966e-06	1.129019e-06	9.3732986e-05	0.00017854732	0.21676619
7.03125	1.1406488e-06	1.1448686e-06	9.5498553e-05	0.00035251561	0.19781619
7.046875	1.1224675e-06	1.1274352e-06	9.648963e-05	0.00052065389	0.17892642
7.0625	1.1399121e-06	1.1451018e-06	9.5639247e-05	0.00068258265	0.16015717
7.078125	1.1353817e-06	1.139901e-06	9.1303747e-05	0.00083795493	0.14156349
7.09375	1.1284807e-06	1.1340429e-06	8.5018852e-05	0.00098649435	0.1231953
7.109375	1.1298658e-06	1.1355565e-06	8.5237421e-05	0.0011279834	0.10509748
7.125	1.1218757e-06	1.1269423e-06	8.5373058e-05	0.0012622295	0.087310113
7.140625	1.1132231e-06	1.1191922e-06	8.4166562e-05	0.0013891127	0.06986868
7.15625	1.1070524e-06	1.1130844e-06	7.9747228e-05	0.0015085321	0.052804313
7.171875	1.0936486e-06	1.0993499e-06	7.7116708e-05	0.0016204429	0.036144067
7.1875	1.0792123e-06	1.0852894e-06	7.9155695e-05	0.0017248329	0.019911216
7.203125	1.0610794e-06	1.0673134e-06	8.0794745e-05	0.0018217177	0.0041255337
7.21875	1.0465641e-06	1.0525312e-06	8.0335884e-05	0.0019111359	0.011196427
7.234375	1.017329e-06	1.0233455e-06	7.5416789e-05	0.0019931711	0.026041027
7.25	9.9380495e-07	1.0002924e-06	7.6233596e-05	0.0020679072	0.040397246
7.265625	9.7400286e-07	9.7981755e-07	7.9093674e-05	0.0021354411	0.054256457
7.28125	9.342152e-07	9.4016407e-07	8.0866301e-05	0.0021959343	0.067612135
7.296875	9.1179528e-07	9.1872012e-07	7.9722886e-05	0.0022494949	0.080459586
7.3125	8.7805978e-07	8.8365759e-07	7.4366982e-05	0.002296272	0.092795776
7.328125	8.3947503e-07	8.4539736e-07	7.6681861e-05	0.0023364516	0.10461907
7.34375	8.1498034e-07	8.2256958e-07	7.8740291e-05	0.0023701816	0.11592903
7.359375	7.7630108e-07	7.8160585e-07	7.9358053e-05	0.0023976119	0.12672623
7.375	7.2979876e-07	7.3574122e-07	7.6828251e-05	0.0024189715	0.13701215
7.390625	7.1321444e-07	7.1833507e-07	7.301175e-05	0.002434388	0.14678891
7.40625	6.6067984e-07	6.6562773e-07	7.4305962e-05	0.0024440525	0.15605917
7.421875	6.048647e-07	6.1092272e-07	7.5151561e-05	0.002448184	0.1648261
7.4375	5.9430324e-07	5.9888811e-07	7.4523013e-05	0.0024468699	0.17309309
7.453125	5.2143025e-07	5.2601754e-07	7.0917411e-05	0.0024403937	0.18086377
7.46875	4.8619681e-07	4.9254046e-07	6.7187214e-05	0.0024288624	0.18814189
7.484375	4.5705973e-07	4.61055e-07	6.4745955e-05	0.002412419	0.19493124
7.5	3.8591308e-07	3.901968e-07	6.1857017e-05	0.0023913295	0.20123556
7.515625	3.6270904e-07	3.69564e-07	5.8681674e-05	0.0023656689	0.20705847
7.53125	3.0552295e-07	3.089109e-07	5.5460765e-05	0.002335602	0.21240352
7.546875	2.4805015e-07	2.5212439e-07	5.1947055e-05	0.0023013339	0.21727394
7.5625	2.2515639e-07	2.2972421e-07	4.7236397e-05	0.0022629728	0.22167283
7.578125	1.621019e-07	1.6488831e-07	4.2374555e-05	0.0022206325	0.22560296
7.59375	9.8557562e-08	1.0254484e-07	3.7744684e-05	0.0021745398	0.22906684
7.609375	8.0658492e-08	8.3079448e-08	3.3964681e-05	0.0021247355	0.23206661
7.625	1.0258309e-08	1.2477976e-08	3.1353801e-05	0.0020713983	0.23460416
7.640625	5.4272105e-08	5.0218119e-08	2.6576295e-05	0.0020146819	0.23668102
7.65625	6.9527044e-08	6.7901478e-08	2.1939085e-05	0.0019545867	0.23829833
7.671875	1.6001519e-07	1.5829314e-07	1.7733343e-05	0.0018913959	0.23945698
7.6875	1.8980691e-07	1.8550738e-07	1.4500696e-05	0.0018251005	0.24015739
7.703125	2.3279667e-07	2.3194927e-07	1.2897943e-05	0.0017558016	0.24039979
7.71875	3.086619e-07	3.0734049e-07	9.7459157e-06	0.0016837055	0.24018402
7.734375	3.2447168e-07	3.1973946e-07	6.4817408e-06	0.0016088189	0.23950961
7.75	3.9638671e-07	3.9627421e-07	3.5611678e-06	0.0015312503	0.23837592
7.765625	4.5478352e-07	4.5374984e-07	1.3298056e-06	0.001451146	0.23678192
7.78125	4.7960253e-07	4.7978881e-07	2.2162503e-07	0.0013685509	0.23472647
7.796875	5.4443633e-07	5.4499512e-07	1.3056107e-06	0.0012835384	0.2322082
7.8125	6.0529855e-07	6.0443521e-07	3.6009762e-06	0.0011962734	0.22922563
7.828125	6.2490186e-07	6.2593281e-07	5.7434623e-06	0.0011067441	0.22577717
7.84375	6.9206351e-07	6.9321397e-07	7.4699474e-06	0.0010151104	0.22186117
7.859375	7.4387348e-07	7.4307146e-07	8.3704455e-06	0.00092145691	0.21747603
7.875	7.6568785e-07	7.675087e-07	9.0878396e-06	0.00082577766	0.21262017
7.890625	8.41613e-07	8.4326663e-07	1.1133084e-05	0.00072830302	0.20729223
7.90625	8.6076115e-07	8.5993799e-07	1.3145278e-05	0.00062901459	0.20149097
7.921875	9.068953e-07	9.0943223e-07	1.4881139e-05	0.00052800771	0.19521554
7.9375	9.6250499e-07	9.6457642e-07	1.5882642e-05	0.00042544337	0.1884654
7.953125	9.6931303e-07	9.7206453e-07	1.6045037e-05	0.00032135339	0.18124051
7.96875	1.030157e-06	1.0333243e-06	1.7923509e-05	0.00021584836	0.17354143
7.984375	1.0698045e-06	1.0722274e-06	1.9782346e-05	0.00010906607	0.16536934
8	1.0888857e-06	1.0923527e-06	2.140512e-05	1.0809699e-06	0.1567263
8.015625	1.1305895e-06	1.1342988e-06	2.2388229e-05	0.00010798923	0.14761519
8.03125	1.1660496e-06	1.1687952e-06	2.2206928e-05	0.0002179839	0.13804001
8.046875	1.1788509e-06	1.1829356e-06	2.343434e-05	0.00032883316	0.12800588
8.0625	1.2145386e-06	1.2187106e-06	2.4749781e-05	0.00044034114	0.11751925
8.078125	1.2359858e-06	1.2390846e-06	2.5861853e-05	0.00055237574	0.10658803
8.09375	1.2490196e-06	1.2535814e-06	2.6516045e-05	0.0006648123	0.09522171
8.109375	1.2782799e-06	1.2827263e-06	2.6370601e-05	0.0007774219	0.083431535
8.125	1.2826471e-06	1.2859659e-06	2.6427009e-05	0.00089006375	0.071230632
8.140625	1.2983796e-06	1.3030649e-06	2.6916756e-05	0.0010025395	0.058634194
8.15625	1.3108885e-06	1.3154006e-06	2.724832e-05	0.001114622	0.045659581
8.171875	1.310649e-06	1.3152393e-06	2.7316172e-05	0.001226105	0.032326494
8.1875	1.3154801e-06	1.3201591e-06	2.6963746e-05	0.0013367494	0.018657101
8.203125	1.3153868e-06	1.320105e-06	2.6355043e-05	0.0014462976	0.0046761491
8.21875	1.3096461e-06	1.3142768e-06	2.6060527e-05	0.0015544875	0.0095889077
8.234375	1.3000087e-06	1.3048225e-06	2.5659478e-05	0.0016610372	0.02410782
8.25	1.286762e-06	1.292084e-06	2.5135855e-05	0.0017656545	0.038847481
8.265625	1.2749978e-06	1.2797683e-06	2.4485386e-05	0.0018680094	0.053771847
8.28125	1.2488704e-06	1.2540079e-06	2.3694329e-05	0.0019677983	0.068841951
8.296875	1.2305582e-06	1.2369433e-06	2.2796314e-05	0.0020646753	0.084015882
8.3125	1.2051996e-06	1.2101174e-06	2.1804477e-05	0.0021582574	0.099248834
8.328125	1.1612219e-06	1.1668272e-06	2.0760391e-05	0.0022482342	0.11449322
8.34375	1.1496864e-06	1.1567974e-06	1.9774943e-05	0.0023341917	0.12969873
8.359375	1.0922917e-06	1.0973143e-06	1.897775e-05	0.0024157343	0.14481259
8.375	1.0489758e-06	1.0552526e-06	1.7726395e-05	0.0024925252	0.1597797
8.390625	1.0260007e-06	1.0310057e-06	1.6197564e-05	0.0025641434	0.17454295
8.40625	9.5753073e-07	9.6268514e-07	1.4635677e-05	0.0026301604	0.18904354
8.421875	9.071592e-07	9.1446385e-07	1.3231489e-05	0.0026902751	0.20322129
8.4375	8.6559175e-07	8.7050087e-07	1.2259507e-05	0.0027440598	0.21701516
8.453125	7.9486367e-07	8.0027347e-07	1.1073347e-05	0.002791092	0.23036358
8.46875	7.2946939e-07	7.3829731e-07	9.0311802e-06	0.0028311561	0.24320511
8.484375	6.8951535e-07	6.9430358e-07	6.9615761e-06	0.0028637942	0.25547879
8.5	6.0015102e-07	6.0599952e-07	5.0842374e-06	0.0028887214	0.2671249
8.515625	5.5613679e-07	5.6707875e-07	3.8181822e-06	0.0029057422	0.27808543
8.53125	4.8889514e-07	4.9354791e-07	3.0558412e-06	0.0029145072	0.2883047
8.546875	3.8875209e-07	3.9527327e-07	6.5934829e-07	0.0029148438	0.29773001
8.5625	3.7401415e-07	3.7879885e-07	1.7863067e-06	0.0029066284	0.30631215
8.578125	2.5869063e-07	2.63229e-07	4.0392634e-06	0.0028896793	0.3140061
8.59375	1.854977e-07	1.9299656e-07	5.5816186e-06	0.0028639142	0.32077135
8.609375	1.5081468e-07	1.5514362e-07	5.7688815e-06	0.0028294057	0.3265727
8.625	4.7147205e-08	5.1656828e-08	8.7488839e-06	0.0027860541	0.33138039
8.640625	2.0084132e-08	1.1232665e-08	1.2088331e-05	0.0027340251	0.33517062
8.65625	7.1461135e-08	6.7628942e-08	1.5383908e-05	0.0026734929	0.33792592
8.671875	1.6058715e-07	1.5595826e-07	1.8067171e-05	0.0026045033	0.33963514
8.6875	2.2974206e-07	2.1912995e-07	1.9402172e-05	0.0025274867	0.34029378
8.703125	2.7153479e-07	2.6819088e-07	1.97176e-05	0.0024426457	0.3399039
8.71875	3.6912091e-07	3.6418444e-07	2.3339511e-05	0.0023502773	0.33847418
8.734375	3.9439536e-07	3.8163289e-07	2.7025081e-05	0.0022509392	0.33601962
8.75	4.6322357e-07	4.6031605e-07	3.0338698e-05	0.0021449692	0.33256142
8.765625	5.5207715e-07	5.4662809e-07	3.2634601e-05	0.002032801	0.32812663
8.78125	5.5016885e-07	5.4726904e-07	3.2935802e-05	0.0019150885	0.32274777
8.796875	6.4746706e-07	6.4490456e-07	3.3732107e-05	0.0017923086	0.3164624
8.8125	6.9653966e-07	6.903828e-07	3.6839372e-05	0.001664934	0.30931254
8.828125	7.1300856e-07	7.1084918e-07	3.9806725e-05	0.0015337457	0.3013443
8.84375	7.8323146e-07	7.8089518e-07	4.2158758e-05	0.0013992068	0.29260708
8.859375	8.1851315e-07	8.1150052e-07	4.3238803e-05	0.0012619074	0.28315321
8.875	8.4208104e-07	8.4059874e-07	4.2143839e-05	0.0011225884	0.27303717
8.890625	8.9267416e-07	8.9044219e-07	4.329465e-05	0.00098172241	0.26231515
8.90625	9.1965299e-07	9.1173047e-07	4.5327977e-05	0.00083994023	0.25104438
8.921875	9.3453866e-07	9.3363921e-07	4.707695e-05	0.00069786857	0.23928259
8.9375	9.8372165e-07	9.8150059e-07	4.8165462e-05	0.00055601353	0.2270876
8.953125	9.7349094e-07	9.6784069e-07	4.7974673e-05	0.00041491628	0.21451668
8.96875	1.0046826e-06	1.0042604e-06	4.6168566e-05	0.00027515263	0.20162627
8.984375	1.0371707e-06	1.034929e-06	4.7193118e-05	0.00013714176	0.18847148
9	1.0189581e-06	1.0186328e-06	4.8154413e-05	1.3659705e-06	0.17510579
9.015625	1.0525225e-06	1.0524826e-06	4.8844076e-05	0.00013170534	0.16158082
9.03125	1.0587262e-06	1.0565276e-06	4.8879803e-05	0.00026176174	0.14794595
9.046875	1.0509137e-06	1.0511803e-06	4.7777871e-05	0.00038836639	0.13424829
9.0625	1.0633306e-06	1.0636133e-06	4.631891e-05	0.00051121397	0.12053241
9.078125	1.0600446e-06	1.0580817e-06	4.6500377e-05	0.00063004451	0.1068403
9.09375	1.0529915e-06	1.0538148e-06	4.6598331e-05	0.00074453711	0.093211282
9.109375	1.0550139e-06	1.0556515e-06	4.6420558e-05	0.00085449589	0.079681975
9.125	1.0467698e-06	1.045311e-06	4.5706247e-05	0.00095973429	0.066286336
9.140625	1.0357717e-06	1.0367989e-06	4.4075722e-05	0.0010600517	0.053055646
9.15625	1.0310604e-06	1.031875e-06	4.2896314e-05	0.0011553246	0.040018603
9.171875	1.0140126e-06	1.0141831e-06	4.2310472e-05	0.0012454516	0.027201372
9.1875	9.999504e-07	1.0009595e-06	4.1618385e-05	0.001330326	0.014627709
9.203125	9.8449824e-07	9.8564583e-07	4.0721693e-05	0.001409893	0.0023190413
9.21875	9.6651309e-07	9.6738225e-07	3.9484057e-05	0.0014841132	0.0097054005
9.234375	9.4160107e-07	9.4272155e-07	3.7729111e-05	0.0015529677	0.021428451
9.25	9.1971376e-07	9.217014e-07	3.6514336e-05	0.001616445	0.032834885
9.265625	8.9682867e-07	8.9787408e-07	3.5270412e-05	0.0016745634	0.0439113
9.28125	8.6623795e-07	8.6774905e-07	3.3963662e-05	0.0017273656	0.054645933
9.296875	8.3877003e-07	8.4220433e-07	3.2596187e-05	0.0017748821	0.065028581
9.3125	8.1389687e-07	8.1519695e-07	3.1195103e-05	0.001817157	0.075050453
9.328125	7.7617784e-07	7.7831014e-07	2.9791862e-05	0.0018542969	0.084704006
9.34375	7.456043e-07	7.5109839e-07	2.8022881e-05	0.0018863513	0.093982874
9.359375	7.1894518e-07	7.2048401e-07	2.6162103e-05	0.0019133706	0.10288172
9.375	6.6695618e-07	6.6992994e-07	2.4268932e-05	0.0019355326	0.11139613
9.390625	6.5157767e-07	6.5985111e-07	2.2499919e-05	0.0019528593	0.11952249
9.40625	6.0767149e-07	6.0945919e-07	2.1039916e-05	0.0019654432	0.12725793
9.421875	5.5777788e-07	5.6191831e-07	1.9901308e-05	0.001973473	0.13460019
9.4375	5.4754651e-07	5.4962403e-07	1.7580329e-05	0.0019769872	0.14154751
9.453125	4.8402627e-07	4.8616865e-07	1.514262e-05	0.0019760748	0.14809867
9.46875	4.415095e-07	4.47266e-07	1.2772852e-05	0.0019709348	0.15425274
9.484375	4.1542955e-07	4.1758777e-07	1.070114e-05	0.0019616331	0.16000916
9.5	3.609463e-07	3.6361617e-07	9.3378789e-06	0.0019482066	0.16536759
9.515625	3.1345688e-07	3.2135375e-07	8.3605909e-06	0.0019309215	0.17032793
9.53125	2.8953556e-07	2.9177095e-07	5.6338708e-06	0.0019097969	0.1748902
9.546875	2.2890158e-07	2.3230308e-07	2.8325871e-06	0.0018848881	0.17905453
9.5625	1.8270645e-07	1.9331645e-07	1.7334402e-07	0.0018564649	0.18282114
9.578125	1.5775999e-07	1.6007998e-07	1.9542234e-06	0.0018245203	0.18619024
9.59375	8.1615872e-08	8.5991549e-08	3.058889e-06	0.001789135	0.18916213
9.609375	6.2112453e-08	7.6060573e-08	3.9379615e-06	0.0017505339	0.19173703
9.625	1.3265025e-08	1.5715995e-08	6.8255527e-06	0.0017087568	0.19391513
9.640625	5.1139825e-08	4.5492513e-08	9.7479665e-06	0.001663826	0.19569657
9.65625	6.0277716e-08	5.243996e-08	1.2417915e-05	0.0016160061	0.19708147
9.671875	1.3169192e-07	1.2901168e-07	1.4411467e-05	0.0015653143	0.19806996
9.6875	1.8409401e-07	1.7683317e-07	1.5072307e-05	0.0015117547	0.19866196
9.703125	2.0629974e-07	2.0333226e-07	1.594454e-05	0.0014556139	0.19885744
9.71875	2.6677748e-07	2.6372953e-07	1.8761055e-05	0.0013968642	0.19865623
9.734375	3.2381608e-07	3.1458722e-07	2.1585236e-05	0.0013355607	0.19805824
9.75	3.3972583e-07	3.3693668e-07	2.4080075e-05	0.0012719231	0.19706326
9.765625	4.0407205e-07	4.0049525e-07	2.575872e-05	0.0012059759	0.19567114
9.78125	4.5440605e-07	4.4287699e-07	2.593814e-05	0.0011377498	0.1938817
9.796875	4.7145623e-07	4.6881095e-07	2.6816789e-05	0.0010674412	0.19169484
9.8125	5.4576294e-07	5.4148724e-07	2.9424534e-05	0.00099511842	0.18911052
9.828125	5.691905e-07	5.5508906e-07	3.1967255e-05	0.00092076281	0.18612881
9.84375	6.0733362e-07	6.0476983e-07	3.4139189e-05	0.00084460954	0.18274996
9.859375	6.6454838e-07	6.5941303e-07	3.5413081e-05	0.00076669483	0.17897438
9.875	6.7919555e-07	6.6372488e-07	3.5074119e-05	0.00068704296	0.17480273
9.890625	7.2944858e-07	7.2688323e-07	3.9985942e-05	0.00060585432	0.17023598
9.90625	7.7478901e-07	7.6867375e-07	4.9007315e-05	0.00052318355	0.16527542
9.921875	7.8894781e-07	7.8586825e-07	5.8867444e-05	0.0004390833	0.15992277
9.9375	8.3459752e-07	8.3194426e-07	6.8674011e-05	0.00035370622	0.1541802
9.953125	8.805821e-07	8.7345046e-07	7.7224015e-05	0.00026717277	0.14805044
9.96875	8.7927639e-07	8.7417851e-07	8.2848174e-05	0.00017950717	0.1415368
9.984375	8.8186704e-07	8.849611e-07	8.3414243e-05	9.0823312e-05	0.13464331
10	8.8497474e-07	8.9311682e-07	7.6248673e-05	1.2919131e-06	0.12737474


==> graphics/data/AdvecDiff3000_sinc_r30_Outputs.dat <==
0	0.5	0.5	0.5	0.5	0.5	0.5
0.015625	0.85930123	0.85930102	0.85930102	0.85923847	0.81166197	1.9427655
0.03125	1.0276385	1.0276374	1.0276374	1.0275617	0.98016998	2.0941382
0.046875	1.1630214	1.1630196	1.1630196	1.1629441	1.1158164	2.0934894
0.0625	1.2806616	1.2806623	1.2806624	1.2805667	1.2338175	2.0849953
0.078125	1.3877499	1.3877518	1.3877518	1.3876617	1.3413643	2.0735996
0.09375	1.489581	1.4895813	1.4895813	1.4894834	1.4437498	2.0595106
0.109375	1.5902409	1.5902378	1.5902378	1.590136	1.5450584	2.0427912
0.125	1.6924489	1.6924422	1.6924422	1.6923185	1.6480065	2.0235087
0.140625	1.7975586	1.7975487	1.7975487	1.7974355	1.7539447	2.0017406
0.15625	1.9057744	1.9057625	1.9057625	1.9056367	1.8630737	1.9775742
0.171875	2.0164564	2.0164437	2.0164438	2.0163184	1.9747503	1.9511057
0.1875	2.1284168	2.1284041	2.1284042	2.1282852	2.0877816	1.9224405
0.203125	2.240161	2.240149	2.2401491	2.2400482	2.2006682	1.8916917
0.21875	2.3500703	2.3500598	2.3500599	2.3499559	2.3117872	1.8589805
0.234375	2.4565296	2.4565208	2.4565209	2.4564175	2.419518	1.8244346
0.25	2.5580097	2.5580027	2.5580028	2.5579114	2.5223258	1.7881883
0.265625	2.653119	2.6531138	2.6531139	2.6530388	2.6188135	1.7503814
0.28125	2.7406323	2.740629	2.7406291	2.7405677	2.7077499	1.7111587
0.296875	2.8195038	2.8195021	2.8195022	2.8194339	2.7880833	1.6706691
0.3125	2.8888693	2.8888691	2.8888692	2.8888005	2.8589433	1.6290649
0.328125	2.9480426	2.9480435	2.9480436	2.9479694	2.9196374	1.5865013
0.34375	2.9965073	2.9965091	2.9965092	2.9964361	2.9696428	1.5431356
0.359375	3.0339062	3.0339088	3.0339089	3.0338437	3.0085964	1.4991251
0.375	3.0600301	3.0600333	3.0600334	3.0599701	3.0362826	1.4546291
0.390625	3.0748054	3.0748089	3.0748089	3.0747487	3.0526213	1.4098052
0.40625	3.0782817	3.0782852	3.0782852	3.0782269	3.0576561	1.36481
0.421875	3.07062	3.0706232	3.0706233	3.0705554	3.0515419	1.3197991
0.4375	3.0520811	3.052084	3.052084	3.0520145	3.0345337	1.2749238
0.453125	3.0230148	3.0230173	3.0230173	3.0229381	3.0069755	1.2303336
0.46875	2.9838494	2.9838514	2.9838514	2.983772	2.9692899	1.1861735
0.484375	2.9350815	2.9350829	2.9350829	2.9349974	2.9219683	1.142583
0.5	2.877267	2.8772678	2.8772678	2.8771837	2.8655616	1.0996979
0.515625	2.8110122	2.8110124	2.8110124	2.810925	2.800671	1.0576461
0.53125	2.7369653	2.7369648	2.7369648	2.736879	2.7279402	1.0165508
0.546875	2.6558089	2.6558075	2.6558075	2.6557201	2.6480476	0.97652779
0.5625	2.5682525	2.5682501	2.5682501	2.5681666	2.5616988	0.93768447
0.578125	2.4750256	2.4750222	2.4750222	2.4749415	2.4696199	0.90012205
0.59375	2.3768713	2.376867	2.3768669	2.3767889	2.3725509	0.8639325
0.609375	2.2745402	2.2745349	2.2745349	2.2744614	2.2712392	0.82919944
0.625	2.1687848	2.1687787	2.1687786	2.1687093	2.1664354	0.79599812
0.640625	2.0603544	2.0603473	2.0603472	2.0602816	2.0588856	0.76439463
0.65625	1.9499894	1.9499816	1.9499815	1.9499198	1.9493294	0.73444598
0.671875	1.838418	1.8384093	1.8384093	1.8383501	1.8384929	0.70620004
0.6875	1.7263507	1.7263414	1.7263413	1.7262848	1.7270862	0.67969543
0.703125	1.6144771	1.6144672	1.6144671	1.6144127	1.6157981	0.65496157
0.71875	1.5034625	1.5034519	1.5034518	1.503399	1.5052938	0.63201864
0.734375	1.3939438	1.3939326	1.3939325	1.3938812	1.3962104	0.61087777
0.75	1.2865275	1.2865158	1.2865157	1.2864658	1.2891552	0.59154117
0.765625	1.1817867	1.1817745	1.1817744	1.1817258	1.1847022	0.57400231
0.78125	1.0802589	1.0802461	1.0802461	1.0801989	1.0833899	0.55824619
0.796875	0.98244366	0.98243054	0.98243046	0.98238416	0.98572005	0.54424963
0.8125	0.88880168	0.88878815	0.88878808	0.88874238	0.89215487	0.53198158
0.828125	0.79975268	0.79973887	0.7997388	0.79969381	0.80311658	0.52140351
0.84375	0.71567463	0.71566054	0.71566047	0.71561658	0.71898559	0.51246982
0.859375	0.6369029	0.63688867	0.63688861	0.63684605	0.64010017	0.50512824
0.875	0.56372962	0.56371539	0.56371533	0.56367316	0.5667555	0.49932031
0.890625	0.49640366	0.49638944	0.49638938	0.49634699	0.4992036	0.4949819
0.90625	0.43513016	0.43511614	0.43511609	0.43507383	0.4376532	0.49204367
0.921875	0.38007122	0.38005744	0.38005739	0.38001585	0.38226995	0.49043165
0.9375	0.3313462	0.33133267	0.33133263	0.33129205	0.33317691	0.49006774
0.953125	0.2890322	0.28901896	0.28901892	0.28897884	0.29045517	0.49087031
0.96875	0.25316532	0.2531524	0.25315236	0.25311286	0.25414482	0.49275472
0.984375	0.22374156	0.223729	0.22372897	0.22369068	0.22424597	0.49563392
1	0.20071823	0.2007061	0.20070607	0.20066975	0.20072012	0.49941903
1.015625	0.1840155	0.18400385	0.18400382	0.18396965	0.18349157	0.50401985
1.03125	0.17351796	0.17350683	0.17350682	0.17347476	0.17244912	0.5093455
1.046875	0.16907655	0.169066	0.16906599	0.16903671	0.16744784	0.51530488
1.0625	0.17051044	0.17050049	0.17050048	0.1704745	0.168311	0.52180728
1.078125	0.17760914	0.17759983	0.17759982	0.17757723	0.17483218	0.52876287
1.09375	0.19013473	0.19012609	0.19012609	0.19010761	0.18677738	0.53608316
1.109375	0.20782408	0.2078161	0.20781611	0.20780214	0.20388734	0.54368158
1.125	0.23039126	0.23038398	0.230384	0.23037424	0.22587984	0.55147385
1.140625	0.25752995	0.25752338	0.2575234	0.25751679	0.25245216	0.55937839
1.15625	0.28891592	0.28891004	0.28891006	0.28890844	0.28328347	0.56731682
1.171875	0.32420952	0.32420436	0.32420438	0.32420772	0.31803735	0.57521421
1.1875	0.36305817	0.36305368	0.36305371	0.36306126	0.35636433	0.58299952
1.203125	0.40509893	0.40509511	0.40509515	0.40510483	0.39790426	0.59060582
1.21875	0.44996096	0.44995784	0.44995788	0.44997195	0.44228899	0.59797057
1.234375	0.49726798	0.49726553	0.49726558	0.49728388	0.48914462	0.60503591
1.25	0.54664073	0.54663895	0.54663899	0.54666074	0.53809411	0.61174878
1.265625	0.59769929	0.59769815	0.5976982	0.59772156	0.58875949	0.6180611
1.28125	0.65006544	0.65006491	0.65006496	0.65009119	0.64076422	0.62392994
1.296875	0.70336479	0.70336483	0.70336489	0.70339413	0.69373546	0.62931745
1.3125	0.75722899	0.75722959	0.75722964	0.75726131	0.74730601	0.63419117
1.328125	0.81129769	0.81129878	0.81129884	0.81133175	0.80111658	0.63852376
1.34375	0.86522047	0.86522205	0.86522211	0.86525638	0.85481744	0.64229309
1.359375	0.91865862	0.91866063	0.91866068	0.91869647	0.90807043	0.64548236
1.375	0.97128681	0.97128924	0.9712893	0.97132617	0.96055052	0.64807956
1.390625	1.0227946	1.0227974	1.0227974	1.0228349	1.0119472	0.65007786
1.40625	1.0728878	1.0728909	1.072891	1.0729284	1.0619664	0.65147524
1.421875	1.1212898	1.1212932	1.1212933	1.1213303	1.1103307	0.65227403
1.4375	1.1677425	1.1677462	1.1677462	1.1677826	1.1567818	0.65248123
1.453125	1.2120073	1.2120112	1.2120113	1.2120473	1.2010803	0.65210786
1.46875	1.2538662	1.2538702	1.2538703	1.253906	1.2430069	0.65116902
1.484375	1.2931218	1.293126	1.293126	1.2931589	1.2823635	0.64968333
1.5	1.3295983	1.3296025	1.3296025	1.3296324	1.3189728	0.64767299
1.515625	1.3631417	1.3631459	1.363146	1.3631733	1.3526795	0.645163
1.53125	1.3936198	1.393624	1.3936241	1.3936512	1.3833499	0.64218142
1.546875	1.4209225	1.4209268	1.4209268	1.4209498	1.4108722	0.63875852
1.5625	1.4449616	1.4449659	1.4449659	1.4449829	1.4351564	0.63492691
1.578125	1.4656705	1.4656747	1.4656747	1.4656866	1.456134	0.63072081
1.59375	1.4830038	1.4830079	1.483008	1.4830176	1.473758	0.62617608
1.609375	1.4969369	1.496941	1.496941	1.4969488	1.4880017	0.62132962
1.625	1.5074656	1.5074696	1.5074696	1.5074691	1.4988588	0.61621914
1.640625	1.5146048	1.5146087	1.5146087	1.5146005	1.5063424	0.61088291
1.65625	1.5183883	1.518392	1.5183921	1.5183792	1.5104841	0.60535932
1.671875	1.5188676	1.5188711	1.5188712	1.5188602	1.5113334	0.59968668
1.6875	1.5161108	1.5161141	1.5161142	1.5160938	1.5089566	0.59390288
1.703125	1.5102019	1.5102051	1.5102051	1.5101752	1.5034356	0.58804515
1.71875	1.5012394	1.5012424	1.5012424	1.5012055	1.4948668	0.58214974
1.734375	1.4893352	1.4893379	1.4893379	1.4893005	1.4833605	0.57625174
1.75	1.4746134	1.4746158	1.4746159	1.4745753	1.4690388	0.5703848
1.765625	1.4572089	1.4572111	1.4572111	1.4571604	1.452035	0.56458096
1.78125	1.4372665	1.4372685	1.4372685	1.4372093	1.4324921	0.55887046
1.796875	1.4149392	1.414941	1.414941	1.4148786	1.4105616	0.55328155
1.8125	1.3903871	1.3903887	1.3903887	1.3903306	1.3864022	0.54784038
1.828125	1.3637763	1.3637776	1.3637776	1.3637164	1.3601784	0.54257085
1.84375	1.3352771	1.3352782	1.3352782	1.3352157	1.3320592	0.53749454
1.859375	1.3050633	1.3050642	1.3050642	1.3050041	1.3022175	0.53263059
1.875	1.2733106	1.2733113	1.2733114	1.2732537	1.2708277	0.5279957
1.890625	1.2401958	1.2401963	1.2401963	1.2401377	1.2380656	0.52360405
1.90625	1.2058952	1.2058955	1.2058955	1.2058372	1.2041068	0.51946733
1.921875	1.1705838	1.1705839	1.1705839	1.1705294	1.1691255	0.51559471
1.9375	1.1344342	1.1344341	1.1344341	1.134378	1.1332938	0.51199291
1.953125	1.0976158	1.0976154	1.0976154	1.0975577	1.0967803	0.50866621
1.96875	1.0602935	1.060293	1.060293	1.0602357	1.0597498	0.50561658
1.984375	1.0226274	1.0226266	1.0226266	1.0225713	1.0223618	0.50284368
2	0.98477141	0.98477048	0.98477047	0.9847126	0.98477034	0.50034502
2.015625	0.94687328	0.94687219	0.94687219	0.94681293	0.94712283	0.49811609
2.03125	0.90907349	0.90907226	0.90907225	0.90901531	0.90955978	0.49615044
2.046875	0.87150491	0.87150355	0.87150354	0.87144645	0.87221413	0.49443985
2.0625	0.83429237	0.83429091	0.8342909	0.83423216	0.83521083	0.49297447
2.078125	0.79755229	0.79755074	0.79755073	0.79749234	0.79866656	0.491743
2.09375	0.76139241	0.7613908	0.76139079	0.76133582	0.76268928	0.49073284
2.109375	0.7259116	0.72590994	0.72590993	0.72585396	0.72737822	0.48993025
2.125	0.69119973	0.69119802	0.69119801	0.69114182	0.69282364	0.48932056
2.140625	0.65733765	0.65733592	0.6573359	0.65728187	0.65910677	0.48888832
2.15625	0.62439719	0.62439543	0.62439542	0.62434468	0.62629998	0.48861748
2.171875	0.5924413	0.59243954	0.59243953	0.59239097	0.59446667	0.4884916
2.1875	0.56152419	0.56152245	0.56152244	0.56147646	0.56366153	0.48849397
2.203125	0.53169156	0.53168982	0.53168981	0.53164674	0.53393087	0.48860783
2.21875	0.5029809	0.5029792	0.50297919	0.50293908	0.50531264	0.48881651
2.234375	0.47542178	0.47542012	0.47542011	0.47538362	0.47783699	0.48910359
2.25	0.44903629	0.44903467	0.44903466	0.44900201	0.45152654	0.48945307
2.265625	0.4238394	0.42383785	0.42383784	0.42380888	0.42639675	0.48984947
2.28125	0.39983948	0.39983797	0.39983796	0.39981216	0.40245657	0.49027802
2.296875	0.37703872	0.37703729	0.37703728	0.37701396	0.37970861	0.49072474
2.3125	0.3554337	0.35543233	0.35543232	0.35541247	0.35814989	0.49117654
2.328125	0.33501585	0.33501456	0.33501455	0.33499794	0.33777235	0.49162135
2.34375	0.31577209	0.31577089	0.31577088	0.315757	0.31856323	0.49204821
2.359375	0.29768527	0.29768413	0.29768412	0.29767218	0.30050582	0.49244729
2.375	0.28073479	0.28073376	0.28073375	0.28072354	0.28357981	0.49281
2.390625	0.26489715	0.2648962	0.26489619	0.2648882	0.267762	0.493129
2.40625	0.25014644	0.25014556	0.25014556	0.25013951	0.25302673	0.49339825
2.421875	0.2364549	0.23645412	0.23645411	0.23644956	0.23934645	0.49361302
2.4375	0.22379344	0.22379271	0.22379271	0.22378895	0.22669223	0.4937699
2.453125	0.21213208	0.21213145	0.21213144	0.21212897	0.21503421	0.49386678
2.46875	0.20144046	0.20143991	0.2014399	0.20143884	0.20434212	0.49390282
2.484375	0.19168825	0.19168776	0.19168776	0.19168792	0.19458565	0.4938784
2.5	0.18284554	0.18284514	0.18284514	0.1828461	0.18573494	0.49379517
2.515625	0.17488323	0.17488288	0.17488287	0.17488421	0.17776081	0.49365588
2.53125	0.16777332	0.16777306	0.16777306	0.16777555	0.17063526	0.49346436
2.546875	0.16148926	0.16148906	0.16148906	0.16149269	0.16433158	0.49322544
2.5625	0.15600611	0.15600597	0.15600596	0.15601054	0.15882479	0.49294486
2.578125	0.15130082	0.15130076	0.15130075	0.15130574	0.15409165	0.4926292
2.59375	0.14735239	0.14735236	0.14735235	0.14735777	0.15011101	0.49228576
2.609375	0.14414192	0.14414194	0.14414194	0.14414838	0.14686381	0.49192246
2.625	0.14165277	0.14165284	0.14165283	0.14166022	0.14433322	0.49154774
2.640625	0.13987057	0.13987065	0.13987065	0.13987871	0.14250468	0.49117045
2.65625	0.13878319	0.13878332	0.13878332	0.13879139	0.14136587	0.49079973
2.671875	0.13838076	0.1383809	0.1383809	0.13839004	0.14090675	0.49044489
2.6875	0.13865553	0.13865571	0.1386557	0.13866633	0.14111936	0.49011534
2.703125	0.1396018	0.13960201	0.139602	0.13961401	0.14199786	0.48982043
2.71875	0.14121576	0.14121597	0.14121597	0.1412288	0.14353826	0.48956934
2.734375	0.1434953	0.14349555	0.14349555	0.14350788	0.14573833	0.48937104
2.75	0.14643984	0.1464401	0.1464401	0.14645397	0.14859736	0.4892341
2.765625	0.15005006	0.15005035	0.15005035	0.15006672	0.15211595	0.48916666
2.78125	0.15432771	0.15432802	0.15432802	0.15434671	0.15629578	0.4891763
2.796875	0.15927528	0.15927559	0.15927559	0.15929563	0.1611393	0.48926998
2.8125	0.16489576	0.16489609	0.16489609	0.16491523	0.16664953	0.48945396
2.828125	0.17119234	0.17119268	0.17119268	0.17121244	0.17282968	0.48973373
2.84375	0.17816813	0.17816847	0.17816847	0.17818971	0.17968294	0.49011392
2.859375	0.1858258	0.18582616	0.18582616	0.18584828	0.18721212	0.4905983
2.875	0.19416737	0.19416772	0.19416772	0.19418928	0.19541936	0.49118971
2.890625	0.20319383	0.2031942	0.2031942	0.20321576	0.20430588	0.49189001
2.90625	0.21290491	0.21290528	0.21290528	0.21292843	0.21387164	0.49270011
2.921875	0.22329875	0.22329913	0.22329913	0.22332358	0.22411507	0.49361989
2.9375	0.23437169	0.23437207	0.23437207	0.23439651	0.23503282	0.49464824
2.953125	0.24611796	0.24611834	0.24611834	0.24614263	0.2466195	0.49578306
2.96875	0.25852949	0.25852988	0.25852989	0.2585566	0.25886743	0.49702127
2.984375	0.27159567	0.27159609	0.27159609	0.27162502	0.27176646	0.49835882
3	0.28530323	0.28530366	0.28530366	0.28533334	0.28530377	0.49979074
3.015625	0.29963596	0.29963642	0.29963642	0.29966543	0.29946368	0.50131118
3.03125	0.31457471	0.31457519	0.31457519	0.31460731	0.31422755	0.50291345
3.046875	0.33009719	0.33009768	0.33009769	0.33013272	0.32957366	0.50459008
3.0625	0.34617793	0.34617845	0.34617845	0.34621484	0.34547714	0.50633287
3.078125	0.36278824	0.36278877	0.36278878	0.36282366	0.36190989	0.508133
3.09375	0.3798962	0.37989674	0.37989674	0.37993492	0.37884061	0.50998103
3.109375	0.39746663	0.3974672	0.3974672	0.39750853	0.39623478	0.51186708
3.125	0.41546124	0.41546181	0.41546182	0.41550488	0.41405473	0.51378079
3.140625	0.43383861	0.4338392	0.4338392	0.43388052	0.43225972	0.51571153
3.15625	0.45255436	0.45255496	0.45255497	0.45259887	0.45080598	0.51764838
3.171875	0.47156127	0.47156189	0.4715619	0.47160894	0.46964697	0.51958028
3.1875	0.49080948	0.49081012	0.49081013	0.4908591	0.48873347	0.52149612
3.203125	0.51024664	0.51024728	0.51024729	0.51029508	0.50801371	0.52338481
3.21875	0.52981815	0.52981881	0.52981881	0.52986587	0.52743377	0.52523533
3.234375	0.54946744	0.54946811	0.54946812	0.54951521	0.54693762	0.52703692
3.25	0.56913619	0.56913685	0.56913686	0.56918351	0.56646752	0.52877908
3.265625	0.58876462	0.5887653	0.58876531	0.58881104	0.58596428	0.53045164
3.28125	0.60829183	0.6082925	0.60829251	0.60833705	0.60536743	0.53204491
3.296875	0.62765609	0.62765676	0.62765676	0.62769955	0.62461577	0.53354972
3.3125	0.64679515	0.64679582	0.64679583	0.64683565	0.6436475	0.53495744
3.328125	0.6656466	0.66564725	0.66564726	0.66568372	0.66240057	0.53626011
3.34375	0.68414823	0.68414889	0.6841489	0.68418192	0.68081319	0.53745047
3.359375	0.70223832	0.70223895	0.70223896	0.70226919	0.69882391	0.53852199
3.375	0.71985603	0.71985665	0.71985666	0.71988558	0.71637217	0.53946896
3.390625	0.73694175	0.73694236	0.73694237	0.73696693	0.73339864	0.54028646
3.40625	0.75343736	0.75343794	0.75343795	0.75345801	0.74984529	0.54097045
3.421875	0.76928669	0.76928726	0.76928727	0.76930298	0.76565613	0.54151779
3.4375	0.7844357	0.78443623	0.78443624	0.78444847	0.78077723	0.54192617
3.453125	0.79883288	0.79883338	0.79883339	0.79884385	0.79515704	0.54219422
3.46875	0.81242951	0.81242999	0.81243	0.81243787	0.80874691	0.54232149
3.484375	0.82517991	0.82518033	0.82518034	0.82518413	0.82150102	0.54230832
3.5	0.83704174	0.83704214	0.83704215	0.837042	0.83337694	0.54215605
3.515625	0.84797618	0.84797653	0.84797654	0.84797315	0.84433576	0.54186684
3.53125	0.85794819	0.85794848	0.85794848	0.85794325	0.85434211	0.54144359
3.546875	0.86692663	0.8669269	0.8669269	0.86692083	0.86336471	0.54089006
3.5625	0.87488449	0.87488468	0.87488468	0.87487512	0.87137626	0.54021073
3.578125	0.88179895	0.88179911	0.88179912	0.88178603	0.87835355	0.5394108
3.59375	0.88765156	0.88765166	0.88765166	0.88763549	0.88427786	0.53849614
3.609375	0.89242822	0.89242826	0.89242827	0.89241009	0.88913463	0.53747316
3.625	0.89611933	0.89611936	0.89611936	0.89610121	0.89291386	0.53634889
3.640625	0.89871973	0.8987197	0.8987197	0.89869878	0.89561001	0.53513073
3.65625	0.90022874	0.90022869	0.90022869	0.90020429	0.89722179	0.53382657
3.671875	0.90065011	0.90065001	0.90065001	0.90062236	0.89775254	0.53244462
3.6875	0.89999189	0.89999174	0.89999174	0.89996174	0.89720984	0.53099336
3.703125	0.89826649	0.89826631	0.89826631	0.89823573	0.89560543	0.52948149
3.71875	0.89549037	0.89549013	0.89549013	0.89545871	0.89295542	0.52791785
3.734375	0.8916841	0.8916838	0.8916838	0.89164917	0.88927967	0.52631133
3.75	0.886872	0.88687167	0.88687167	0.88683395	0.88460204	0.52467084
3.765625	0.88108215	0.88108174	0.88108174	0.88104165	0.87895008	0.52300522
3.78125	0.87434601	0.87434559	0.87434559	0.87430456	0.87235463	0.52132318
3.796875	0.86669835	0.86669785	0.86669785	0.86665719	0.86484998	0.51963323
3.8125	0.8581769	0.85817635	0.85817635	0.85812945	0.85647332	0.51794367
3.828125	0.84882215	0.84882157	0.84882157	0.84876803	0.84726457	0.51626246
3.84375	0.83867712	0.83867647	0.83867647	0.83861702	0.83726632	0.51459721
3.859375	0.827787	0.82778633	0.82778633	0.82772323	0.82652319	0.51295514
3.875	0.81619898	0.81619824	0.81619824	0.81613594	0.81508192	0.51134303
3.890625	0.80396184	0.80396108	0.80396108	0.80390217	0.8029909	0.50976718
3.90625	0.79112584	0.79112505	0.79112505	0.79106406	0.79029983	0.50823337
3.921875	0.77774224	0.7777414	0.7777414	0.77767922	0.77705966	0.50674686
3.9375	0.76386315	0.76386229	0.76386229	0.76380081	0.76332208	0.50531233
3.953125	0.7495412	0.7495403	0.74954029	0.74948299	0.74913933	0.5039339
3.96875	0.73482925	0.73482832	0.73482832	0.73477115	0.73456401	0.50261509
3.984375	0.71978019	0.71977923	0.71977923	0.71972112	0.7196486	0.50135887
4	0.70444659	0.70444558	0.70444558	0.70438734	0.70444545	0.50016757
4.015625	0.6888805	0.68887947	0.68887947	0.68882328	0.68900637	0.49904296
4.03125	0.67313324	0.67313217	0.67313217	0.67307848	0.6733824	0.49798626
4.046875	0.65725511	0.65725402	0.65725401	0.65719844	0.65762368	0.49699809
4.0625	0.64129527	0.64129415	0.64129415	0.64123697	0.64177919	0.49607856
4.078125	0.62530146	0.62530032	0.62530032	0.62524322	0.62589651	0.49522727
4.09375	0.60931991	0.60931876	0.60931876	0.60926534	0.61002177	0.49444332
4.109375	0.59339512	0.59339398	0.59339397	0.5933389	0.59419935	0.49372539
4.125	0.57756979	0.57756864	0.57756863	0.57751121	0.57847185	0.4930717
4.140625	0.56188461	0.56188347	0.56188346	0.56182485	0.56287994	0.49248014
4.15625	0.54637827	0.54637713	0.54637713	0.54632019	0.54746224	0.49194823
4.171875	0.53108728	0.53108616	0.53108615	0.53103131	0.53225526	0.4914732
4.1875	0.51604599	0.51604488	0.51604487	0.51598795	0.51729334	0.49105205
4.203125	0.5012865	0.5012854	0.5012854	0.50122702	0.50260858	0.49068155
4.21875	0.48683864	0.48683757	0.48683756	0.48677965	0.48823084	0.49035833
4.234375	0.47273	0.47272895	0.47272895	0.47267518	0.47418775	0.49007889
4.25	0.4589859	0.45898488	0.45898487	0.45893007	0.46050468	0.48983968
4.265625	0.44562943	0.44562845	0.44562844	0.4455725	0.44720474	0.48963711
4.28125	0.43268152	0.43268057	0.43268057	0.43262458	0.43430896	0.48946761
4.296875	0.42016095	0.42016003	0.42016002	0.42010637	0.42183614	0.48932769
4.3125	0.40808444	0.40808356	0.40808356	0.40803326	0.40980308	0.48921393
4.328125	0.39646674	0.3964659	0.39646589	0.39641738	0.39822463	0.48912307
4.34375	0.38532071	0.38531991	0.3853199	0.38527356	0.38711367	0.48905203
4.359375	0.37465742	0.37465667	0.37465666	0.37461278	0.37648136	0.48899791
4.375	0.36448625	0.36448553	0.36448553	0.3644443	0.36633716	0.48895807
4.390625	0.35481503	0.35481437	0.35481436	0.35477572	0.35668891	0.48893011
4.40625	0.34565011	0.34564949	0.34564948	0.34561434	0.34754308	0.48891193
4.421875	0.33699652	0.33699594	0.33699593	0.33696465	0.33890472	0.4889017
4.4375	0.32885806	0.32885754	0.32885753	0.3288301	0.33077766	0.48889793
4.453125	0.32123746	0.32123696	0.32123696	0.32121309	0.32316473	0.48889943
4.46875	0.31413645	0.31413601	0.314136	0.31411488	0.31606765	0.48890536
4.484375	0.3075559	0.30755551	0.30755551	0.30753654	0.30948733	0.4889152
4.5	0.30149597	0.30149561	0.30149561	0.30148043	0.30342398	0.48892875
4.515625	0.29595613	0.29595583	0.29595582	0.29594431	0.29787705	0.48894615
4.53125	0.29093534	0.29093507	0.29093506	0.29092688	0.29284555	0.48896783
4.546875	0.28643211	0.28643189	0.28643188	0.2864263	0.28832799	0.48899453
4.5625	0.28244458	0.2824444	0.2824444	0.2824402	0.28432249	0.48902728
4.578125	0.27897061	0.27897047	0.27897046	0.27896812	0.28082698	0.48906739
4.59375	0.27600786	0.27600776	0.27600776	0.27600808	0.27783906	0.48911635
4.609375	0.2735538	0.27355371	0.27355371	0.27355652	0.27535619	0.48917591
4.625	0.2716058	0.27160575	0.27160575	0.2716106	0.2733758	0.48924802
4.640625	0.27016115	0.27016113	0.27016113	0.27016726	0.27189513	0.48933475
4.65625	0.26921708	0.26921707	0.26921707	0.26922331	0.27091141	0.48943831
4.671875	0.26877078	0.26877081	0.26877081	0.26877896	0.27042189	0.48956101
4.6875	0.26881942	0.26881946	0.26881946	0.26882954	0.27042366	0.48970521
4.703125	0.2693601	0.26936017	0.26936017	0.269372	0.27091392	0.4898733
4.71875	0.27038987	0.27038998	0.27038998	0.27040313	0.2718897	0.49006765
4.734375	0.27190572	0.27190583	0.27190583	0.27191946	0.27334796	0.49029061
4.75	0.27390445	0.2739046	0.2739046	0.27391853	0.27528564	0.49054441
4.765625	0.27638275	0.27638291	0.27638291	0.2763986	0.27769941	0.4908312
4.78125	0.27933706	0.27933725	0.27933725	0.2793547	0.28058575	0.49115297
4.796875	0.28276355	0.28276376	0.28276376	0.28278276	0.28394095	0.49151153
4.8125	0.28665804	0.28665825	0.28665825	0.28667823	0.28776085	0.49190849
4.828125	0.29101592	0.29101617	0.29101617	0.29103598	0.29204098	0.49234523
4.84375	0.29583214	0.2958324	0.2958324	0.29585324	0.29677638	0.49282287
4.859375	0.30110103	0.30110131	0.30110131	0.30112385	0.30196148	0.49334223
4.875	0.30681633	0.30681663	0.30681663	0.30684077	0.30759018	0.49390385
4.890625	0.31297101	0.31297132	0.31297132	0.31299672	0.3136556	0.49450795
4.90625	0.31955729	0.31955761	0.31955762	0.31958348	0.32015009	0.49515441
4.921875	0.32656649	0.32656682	0.32656682	0.32659229	0.3270652	0.49584277
4.9375	0.33398899	0.33398934	0.33398934	0.33401612	0.33439148	0.49657223
4.953125	0.34181417	0.34181454	0.34181454	0.3418426	0.34211852	0.49734163
4.96875	0.35003032	0.35003069	0.3500307	0.35005986	0.35023485	0.49814946
4.984375	0.35862461	0.358625	0.358625	0.3586548	0.35872785	0.49899385
5	0.36758301	0.36758341	0.36758341	0.367613	0.36758378	0.49987261
5.015625	0.37689027	0.37689068	0.37689068	0.37692018	0.37678764	0.50078318
5.03125	0.38652987	0.3865303	0.3865303	0.3865605	0.38632317	0.50172271
5.046875	0.39648402	0.39648446	0.39648446	0.39651528	0.3961729	0.50268804
5.0625	0.40673362	0.40673407	0.40673407	0.40676528	0.406318	0.50367572
5.078125	0.41725825	0.41725872	0.41725872	0.41728987	0.41673837	0.50468202
5.09375	0.42803621	0.42803668	0.42803669	0.42806705	0.42741261	0.505703
5.109375	0.43904449	0.43904498	0.43904498	0.43907535	0.43831804	0.5067345
5.125	0.45025885	0.45025935	0.45025935	0.45028975	0.44943073	0.50777215
5.140625	0.46165382	0.46165433	0.46165433	0.46168464	0.46072554	0.50881145
5.15625	0.47320275	0.47320327	0.47320328	0.47323332	0.47217614	0.50984777
5.171875	0.48487792	0.48487845	0.48487846	0.48490793	0.48375512	0.51087641
5.1875	0.49665055	0.49665108	0.49665109	0.49667979	0.49543403	0.51189257
5.203125	0.50849092	0.50849146	0.50849147	0.50851962	0.50718348	0.51289148
5.21875	0.52036846	0.52036901	0.52036901	0.52039654	0.51897317	0.51386836
5.234375	0.53225184	0.53225239	0.5322524	0.53227922	0.5307721	0.51481847
5.25	0.54410911	0.54410967	0.54410967	0.54413573	0.54254859	0.51573718
5.265625	0.55590778	0.55590833	0.55590833	0.55593362	0.55427042	0.51661997
5.28125	0.56761497	0.56761552	0.56761552	0.56763977	0.56590502	0.51746247
5.296875	0.57919756	0.57919812	0.57919812	0.57922107	0.57741947	0.51826048
5.3125	0.5906223	0.59062285	0.59062285	0.59064442	0.58878077	0.51901003
5.328125	0.60185598	0.60185652	0.60185652	0.60187671	0.59995594	0.51970739
5.34375	0.61286553	0.61286607	0.61286607	0.61288509	0.61091209	0.52034912
5.359375	0.62361826	0.62361878	0.62361878	0.62363708	0.6216167	0.52093203
5.375	0.63408191	0.63408243	0.63408244	0.63409931	0.63203772	0.52145329
5.390625	0.64422486	0.64422536	0.64422537	0.64424008	0.6421436	0.52191039
5.40625	0.6540163	0.65401678	0.65401679	0.6540292	0.65190367	0.52230116
5.421875	0.6634263	0.66342678	0.66342679	0.66343701	0.66128814	0.52262383
5.4375	0.67242606	0.6724265	0.6724265	0.67243501	0.67026817	0.52287698
5.453125	0.68098792	0.68098837	0.68098837	0.68099611	0.67881625	0.52305958
5.46875	0.68908567	0.68908608	0.68908608	0.68909207	0.68690614	0.52317102
5.484375	0.69669448	0.69669487	0.69669487	0.69669778	0.69451301	0.52321105
5.5	0.70379122	0.7037916	0.7037916	0.70379131	0.70161373	0.52317982
5.515625	0.71035441	0.71035475	0.71035475	0.71035152	0.70818674	0.5230779
5.53125	0.71636443	0.71636474	0.71636475	0.71635932	0.71421234	0.5229062
5.546875	0.72180358	0.72180387	0.72180387	0.7217977	0.7196728	0.52266603
5.5625	0.72665614	0.72665638	0.72665639	0.72664843	0.7245522	0.52235905
5.578125	0.73090852	0.73090875	0.73090875	0.73089712	0.72883685	0.52198726
5.59375	0.73454921	0.7345494	0.7345494	0.73453411	0.73251514	0.52155298
5.609375	0.73756897	0.73756911	0.73756911	0.73755053	0.73557754	0.52105888
5.625	0.73996073	0.73996086	0.73996086	0.73993994	0.73801687	0.52050785
5.640625	0.74171971	0.74171979	0.7417198	0.74169841	0.73982816	0.51990308
5.65625	0.74284343	0.74284347	0.74284347	0.74282163	0.7410086	0.519248
5.671875	0.74333161	0.74333163	0.74333163	0.74330822	0.74155779	0.51854621
5.6875	0.74318632	0.74318628	0.74318628	0.74316171	0.74147748	0.51780154
5.703125	0.7424118	0.74241175	0.74241175	0.74238658	0.74077166	0.51701793
5.71875	0.74101455	0.74101443	0.74101443	0.74098963	0.73944661	0.51619945
5.734375	0.73900316	0.73900302	0.73900302	0.73897861	0.73751056	0.51535027
5.75	0.7363884	0.73638823	0.73638823	0.73636359	0.73497404	0.51447462
5.765625	0.733183	0.73318277	0.73318277	0.73315806	0.73184953	0.51357675
5.78125	0.72940165	0.7294014	0.7294014	0.72937686	0.72815134	0.51266091
5.796875	0.72506092	0.72506063	0.72506063	0.72503682	0.72389581	0.51173133
5.8125	0.72017911	0.72017878	0.72017878	0.72015551	0.71910097	0.51079218
5.828125	0.71477621	0.71477585	0.71477585	0.71475232	0.71378642	0.50984755
5.84375	0.70887369	0.70887329	0.70887328	0.7088495	0.70797345	0.50890141
5.859375	0.70249449	0.70249405	0.70249405	0.7024702	0.70168466	0.5079576
5.875	0.69566283	0.69566236	0.69566236	0.69563902	0.69494396	0.50701981
5.890625	0.68840407	0.68840356	0.68840356	0.68838056	0.68777653	0.50609156
5.90625	0.68074464	0.68074411	0.68074412	0.68072051	0.68020843	0.50517614
5.921875	0.67271182	0.67271126	0.67271126	0.6726871	0.67226675	0.50427667
5.9375	0.6643337	0.66433311	0.6643331	0.66430867	0.66397933	0.50339602
5.953125	0.65563894	0.65563834	0.65563834	0.65561429	0.65537454	0.50253682
5.96875	0.64665672	0.64665609	0.64665609	0.64663245	0.64648138	0.50170148
5.984375	0.63741657	0.63741592	0.63741591	0.63739189	0.63732916	0.50089212
6	0.6279482	0.62794754	0.62794753	0.62792324	0.62794736	0.50011062
6.015625	0.61828145	0.61828076	0.61828076	0.6182565	0.61836565	0.4993586
6.03125	0.60844609	0.60844539	0.60844539	0.6084217	0.60861362	0.49863741
6.046875	0.59847174	0.59847103	0.59847102	0.59844801	0.5987207	0.49794816
6.0625	0.58838774	0.58838702	0.58838702	0.58836421	0.5887161	0.49729167
6.078125	0.57822305	0.57822232	0.57822232	0.57819981	0.57862862	0.49666855
6.09375	0.56800613	0.56800539	0.56800539	0.56798337	0.5684866	0.49607914
6.109375	0.55776487	0.55776412	0.55776412	0.55774289	0.55831781	0.49552358
6.125	0.54752645	0.5475257	0.5475257	0.54750535	0.54814932	0.49500179
6.140625	0.53731734	0.53731658	0.53731658	0.53729686	0.53800751	0.49451348
6.15625	0.52716315	0.5271624	0.52716239	0.52714333	0.52791791	0.49405819
6.171875	0.51708861	0.51708786	0.51708786	0.51706952	0.51790517	0.49363525
6.1875	0.50711751	0.50711676	0.50711676	0.50709926	0.50799301	0.4932439
6.203125	0.49727263	0.49727189	0.49727189	0.49725521	0.49820417	0.49288321
6.21875	0.48757573	0.48757501	0.487575	0.48755899	0.48856037	0.49255214
6.234375	0.4780475	0.47804679	0.47804679	0.47803142	0.47908225	0.49224957
6.25	0.46870756	0.46870686	0.46870686	0.46869214	0.46978941	0.4919743
6.265625	0.45957441	0.45957374	0.45957373	0.45955964	0.46070032	0.49172508
6.28125	0.45066547	0.4506648	0.4506648	0.45065135	0.45183238	0.49150062
6.296875	0.44199703	0.44199639	0.44199639	0.44198363	0.44320188	0.49129963
6.3125	0.4335843	0.43358369	0.43358369	0.43357167	0.43482404	0.49112082
6.328125	0.42544142	0.42544082	0.42544082	0.42542959	0.42671295	0.49096291
6.34375	0.41758144	0.41758088	0.41758087	0.41757039	0.41888171	0.49082468
6.359375	0.4100164	0.41001586	0.41001586	0.41000605	0.41134235	0.49070496
6.375	0.40275732	0.4027568	0.4027568	0.40274747	0.40410586	0.49060264
6.390625	0.39581425	0.39581376	0.39581376	0.39580543	0.39718235	0.49051671
6.40625	0.38919629	0.38919583	0.38919582	0.38918869	0.39058094	0.49044625
6.421875	0.38291168	0.38291125	0.38291124	0.38290531	0.3843098	0.49039044
6.4375	0.37696778	0.37696738	0.37696738	0.37696254	0.37837639	0.49034859
6.453125	0.37137114	0.37137076	0.37137075	0.37136671	0.37278724	0.49032011
6.46875	0.36612755	0.36612721	0.36612721	0.36612354	0.36754812	0.49030455
6.484375	0.36124208	0.36124178	0.36124177	0.36123963	0.36266419	0.4903016
6.5	0.35671913	0.35671884	0.35671884	0.35671833	0.3581398	0.49031105
6.515625	0.35256244	0.3525622	0.3525622	0.35256323	0.3539787	0.49033285
6.53125	0.3487752	0.34877497	0.34877497	0.34877729	0.35018415	0.49036706
6.546875	0.34535998	0.34535979	0.34535979	0.34536279	0.34675872	0.49041386
6.5625	0.34231891	0.34231875	0.34231875	0.3423222	0.34370448	0.49047358
6.578125	0.33965357	0.33965343	0.33965343	0.33965861	0.34102315	0.49054661
6.59375	0.33736513	0.33736503	0.33736503	0.33737194	0.33871583	0.49063347
6.609375	0.33545431	0.33545424	0.33545424	0.33546273	0.33678325	0.49073478
6.625	0.33392143	0.33392138	0.33392138	0.33393102	0.33522581	0.49085121
6.640625	0.33276645	0.33276643	0.33276643	0.33277636	0.33404343	0.49098352
6.65625	0.3319889	0.33198892	0.33198891	0.33199943	0.33323572	0.49113252
6.671875	0.33158801	0.33158804	0.33158804	0.3316002	0.33280192	0.49129903
6.6875	0.33156262	0.33156269	0.33156269	0.33157644	0.3327409	0.49148394
6.703125	0.33191121	0.3319113	0.3319113	0.33192643	0.33305121	0.49168809
6.71875	0.33263194	0.33263206	0.33263206	0.332648	0.33373102	0.49191235
6.734375	0.33372256	0.33372271	0.33372271	0.33373846	0.33477815	0.49215756
6.75	0.33518048	0.33518063	0.33518063	0.33519723	0.33619004	0.4924245
6.765625	0.33700268	0.33700288	0.33700288	0.33702093	0.33796375	0.49271391
6.78125	0.33918578	0.339186	0.339186	0.33920546	0.34009596	0.49302644
6.796875	0.34172593	0.34172616	0.34172616	0.34174674	0.34258287	0.49336266
6.8125	0.34461885	0.34461911	0.34461911	0.34464016	0.34542032	0.49372303
6.828125	0.34785976	0.34786004	0.34786004	0.34788043	0.34860359	0.4941079
6.84375	0.3514434	0.3514437	0.3514437	0.35146622	0.35212751	0.49451749
6.859375	0.35536397	0.35536429	0.35536429	0.35538921	0.35598641	0.49495187
6.875	0.35961508	0.35961541	0.35961541	0.35964264	0.36017399	0.49541095
6.890625	0.36418979	0.36419014	0.36419014	0.36421904	0.36468345	0.49589452
6.90625	0.3690805	0.36908087	0.36908087	0.36911007	0.3695073	0.49640215
6.921875	0.37427899	0.37427937	0.37427937	0.37430658	0.37463747	0.49693327
6.9375	0.37977634	0.37977674	0.37977674	0.37980751	0.38006519	0.49748712
6.953125	0.38556295	0.38556337	0.38556337	0.38559804	0.385781	0.49806278
6.96875	0.39162849	0.39162891	0.39162892	0.39166727	0.39177474	0.49865911
6.984375	0.39796188	0.39796233	0.39796233	0.39800329	0.39803549	0.49927482
7	0.4045513	0.40455175	0.40455175	0.40459307	0.40455162	0.49990844
7.015625	0.41138415	0.41138461	0.41138462	0.41142271	0.4113107	0.50055833
7.03125	0.41844705	0.41844753	0.41844753	0.41848702	0.41829955	0.50122266
7.046875	0.42572586	0.42572634	0.42572634	0.42576694	0.42550421	0.50189947
7.0625	0.43320564	0.43320614	0.43320614	0.43324708	0.43290995	0.50258664
7.078125	0.44087071	0.44087121	0.44087121	0.44091096	0.44050128	0.5032819
7.09375	0.44870459	0.44870509	0.44870509	0.44874273	0.44826194	0.50398288
7.109375	0.4566901	0.45669062	0.45669062	0.45672903	0.45617496	0.50468708
7.125	0.46480934	0.46480986	0.46480986	0.46484902	0.46422264	0.5053919
7.140625	0.47304372	0.47304425	0.47304425	0.47308354	0.47238661	0.50609466
7.15625	0.48137401	0.48137454	0.48137454	0.48141239	0.48064784	0.50679263
7.171875	0.48978036	0.48978089	0.4897809	0.48981813	0.4889867	0.50748301
7.1875	0.49824238	0.49824292	0.49824292	0.49828182	0.49738299	0.50816299
7.203125	0.50673917	0.50673971	0.50673971	0.50678011	0.50581603	0.50882974
7.21875	0.51524938	0.51524992	0.51524993	0.51529078	0.51426467	0.50948043
7.234375	0.5237513	0.52375183	0.52375183	0.5237908	0.52270737	0.51011228
7.25	0.53222287	0.53222339	0.5322234	0.53226344	0.53112228	0.51072253
7.265625	0.54064181	0.54064234	0.54064234	0.54068457	0.5394873	0.5113085
7.28125	0.54898569	0.5489862	0.5489862	0.54903008	0.54778015	0.51186759
7.296875	0.55723196	0.55723247	0.55723247	0.55727639	0.55597847	0.51239731
7.3125	0.56535812	0.56535862	0.56535862	0.56540017	0.56405991	0.51289528
7.328125	0.57334171	0.57334219	0.57334219	0.57338567	0.57200212	0.51335924
7.34375	0.58116047	0.58116095	0.58116095	0.58120623	0.57978302	0.51378711
7.359375	0.5887924	0.58879286	0.58879286	0.58883913	0.5873807	0.51417696
7.375	0.59621585	0.59621628	0.59621629	0.59626165	0.59477362	0.51452703
7.390625	0.60340962	0.60341005	0.60341005	0.60345367	0.60194068	0.51483578
7.40625	0.61035302	0.61035343	0.61035343	0.61039838	0.60886129	0.51510184
7.421875	0.61702605	0.61702642	0.61702642	0.61707242	0.61551545	0.51532405
7.4375	0.62340933	0.6234097	0.6234097	0.62345579	0.62188393	0.51550149
7.453125	0.62948436	0.62948469	0.62948469	0.629529	0.62794817	0.51563345
7.46875	0.63523346	0.63523377	0.63523378	0.63527614	0.63369057	0.51571944
7.484375	0.64063995	0.64064025	0.64064025	0.64068143	0.63909446	0.51575921
7.5	0.64568817	0.64568842	0.64568842	0.64572811	0.64414411	0.51575275
7.515625	0.65036353	0.65036377	0.65036377	0.6504017	0.64882499	0.51570025
7.53125	0.65465268	0.65465288	0.65465288	0.65468899	0.65312367	0.51560215
7.546875	0.65854343	0.65854359	0.6585436	0.65857764	0.6570279	0.51545911
7.5625	0.66202493	0.66202508	0.66202509	0.66205621	0.66052679	0.515272
7.578125	0.66508762	0.66508773	0.66508773	0.66511581	0.66361071	0.51504189
7.59375	0.66772335	0.66772342	0.66772342	0.66774856	0.66627136	0.51477008
7.609375	0.66992536	0.66992542	0.66992542	0.66994812	0.66850195	0.51445806
7.625	0.67168833	0.67168833	0.67168833	0.67170939	0.67029699	0.51410745
7.640625	0.6730084	0.67300836	0.67300837	0.67302628	0.6716525	0.51372008
7.65625	0.67388317	0.67388312	0.67388312	0.67389795	0.67256601	0.51329793
7.671875	0.67431175	0.67431164	0.67431165	0.67432371	0.67303636	0.5128431
7.6875	0.67429468	0.67429455	0.67429456	0.67430446	0.67306402	0.51235783
7.703125	0.67383401	0.67383385	0.67383385	0.6738427	0.67265089	0.51184446
7.71875	0.67293321	0.672933	0.672933	0.67293976	0.67180018	0.5113054
7.734375	0.67159718	0.67159696	0.67159696	0.67160153	0.6705167	0.5107432
7.75	0.66983224	0.66983197	0.66983197	0.66983462	0.66880656	0.51016036
7.765625	0.66764603	0.66764572	0.66764572	0.66764692	0.66667718	0.50955952
7.78125	0.66504755	0.66504723	0.66504723	0.6650477	0.6641374	0.50894329
7.796875	0.66204703	0.66204667	0.66204667	0.66204616	0.66119727	0.50831428
7.8125	0.65865593	0.65865553	0.65865554	0.65865356	0.657868	0.50767511
7.828125	0.65488687	0.65488646	0.65488646	0.6548831	0.65416207	0.50702836
7.84375	0.65075352	0.65075307	0.65075306	0.65074865	0.65009293	0.50637658
7.859375	0.6462706	0.64627012	0.64627012	0.6462652	0.64567509	0.50572224
7.875	0.64145377	0.64145328	0.64145328	0.64144794	0.64092407	0.50506776
7.890625	0.63631955	0.63631901	0.63631901	0.63631246	0.63585611	0.50441545
7.90625	0.63088523	0.63088468	0.63088468	0.63087693	0.63048839	0.50376755
7.921875	0.62516884	0.62516827	0.62516827	0.62515954	0.62483875	0.50312617
7.9375	0.61918901	0.61918842	0.61918841	0.61917918	0.61892558	0.50249331
7.953125	0.61296492	0.61296433	0.61296433	0.61295509	0.61276795	0.50187085
7.96875	0.60651621	0.60651559	0.60651559	0.60650534	0.6063853	0.50126052
7.984375	0.59986287	0.59986223	0.59986223	0.59985101	0.59979745	0.50066394
8	0.5930252	0.59302455	0.59302455	0.59301251	0.59302456	0.50008256
8.015625	0.58602368	0.58602302	0.58602301	0.58601056	0.58608696	0.49951768
8.03125	0.57887893	0.57887826	0.57887826	0.57886608	0.57900512	0.49897048
8.046875	0.57161161	0.57161094	0.57161094	0.57159822	0.57179958	0.49844197
8.0625	0.56424235	0.56424167	0.56424166	0.56422839	0.56449081	0.49793301
8.078125	0.55679167	0.55679098	0.55679098	0.55677727	0.55709923	0.49744434
8.09375	0.5492799	0.54927922	0.54927921	0.54926534	0.54964507	0.49697653
8.109375	0.54172716	0.54172646	0.54172646	0.54171287	0.54214831	0.49653003
8.125	0.53415322	0.53415253	0.53415253	0.5341391	0.53462865	0.49610515
8.140625	0.52657752	0.52657684	0.52657684	0.52656335	0.52710544	0.49570208
8.15625	0.51901908	0.5190184	0.51901839	0.51900493	0.51959759	0.49532088
8.171875	0.51149642	0.51149575	0.51149575	0.51148245	0.51212357	0.49496153
8.1875	0.50402758	0.50402692	0.50402692	0.50401399	0.50470134	0.49462389
8.203125	0.49663004	0.49662939	0.49662938	0.49661695	0.49734831	0.49430772
8.21875	0.48932068	0.48932004	0.48932003	0.48930793	0.49008132	0.49401273
8.234375	0.48211577	0.48211514	0.48211514	0.4821034	0.48291658	0.49373853
8.25	0.47503094	0.47503033	0.47503032	0.475019	0.47586968	0.49348469
8.265625	0.46808115	0.46808055	0.46808055	0.46806969	0.46895553	0.49325074
8.28125	0.46128068	0.4612801	0.4612801	0.46126975	0.46218839	0.49303614
8.296875	0.45464312	0.45464256	0.45464256	0.45463276	0.45558181	0.49284036
8.3125	0.44818136	0.44818082	0.44818082	0.44817159	0.44914866	0.49266284
8.328125	0.44190759	0.44190708	0.44190708	0.44189842	0.4429011	0.49250302
8.34375	0.4358333	0.4358328	0.43583279	0.43582468	0.43685062	0.49236032
8.359375	0.42996925	0.42996878	0.42996878	0.42996109	0.43100794	0.49223421
8.375	0.42432556	0.42432512	0.42432512	0.42431804	0.42538321	0.49212417
8.390625	0.41891163	0.4189112	0.4189112	0.41890484	0.41998578	0.4920297
8.40625	0.41373619	0.4137358	0.4137358	0.41373014	0.41482439	0.49195035
8.421875	0.40880734	0.40880697	0.40880697	0.40880193	0.40990715	0.4918857
8.4375	0.40413251	0.40413216	0.40413216	0.40412756	0.40524147	0.49183539
8.453125	0.39971853	0.39971821	0.39971821	0.3997141	0.40083418	0.49179912
8.46875	0.3955716	0.39557131	0.39557131	0.39556803	0.39669153	0.49177664
8.484375	0.39169737	0.3916971	0.3916971	0.39169464	0.39281911	0.49176774
8.5	0.38810089	0.38810066	0.38810066	0.38809892	0.38922201	0.4917723
8.515625	0.38478668	0.38478647	0.38478647	0.38478522	0.38590478	0.49179025
8.53125	0.38175875	0.38175856	0.38175856	0.38175758	0.38287138	0.49182159
8.546875	0.37902055	0.3790204	0.3790204	0.3790203	0.38012533	0.49186634
8.5625	0.3765751	0.37657496	0.37657496	0.37657577	0.37766966	0.49192463
8.578125	0.3744249	0.3744248	0.3744248	0.37442641	0.37550687	0.4919966
8.59375	0.37257203	0.37257196	0.37257196	0.37257411	0.37363904	0.49208246
8.609375	0.37101808	0.37101803	0.37101802	0.37102022	0.37206784	0.49218246
8.625	0.36976425	0.36976423	0.36976423	0.36976748	0.37079443	0.49229687
8.640625	0.36881129	0.3688113	0.36881129	0.36881575	0.36981963	0.492426
8.65625	0.36815954	0.36815956	0.36815956	0.3681652	0.36914381	0.49257019
8.671875	0.36780894	0.36780899	0.36780899	0.36781558	0.3687669	0.49272977
8.6875	0.367759	0.36775908	0.36775908	0.36776613	0.36868851	0.4929051
8.703125	0.36800887	0.36800897	0.36800897	0.36801613	0.36890779	0.49309652
8.71875	0.36855726	0.36855739	0.36855739	0.36856586	0.36942347	0.49330437
8.734375	0.36940248	0.36940262	0.36940262	0.36941246	0.37023398	0.49352896
8.75	0.37054244	0.37054261	0.37054261	0.37055368	0.37133724	0.49377056
8.765625	0.37197462	0.37197483	0.37197483	0.37198676	0.37273077	0.4940294
8.78125	0.37369611	0.37369632	0.37369631	0.37370842	0.37441177	0.49430569
8.796875	0.37570352	0.37570376	0.37570376	0.37571619	0.37637689	0.49459955
8.8125	0.37799305	0.37799332	0.37799332	0.37800698	0.37862239	0.49491105
8.828125	0.38056045	0.38056072	0.38056072	0.3805756	0.38114413	0.49524017
8.84375	0.38340098	0.38340128	0.38340128	0.38341714	0.38393743	0.49558682
8.859375	0.38650944	0.38650976	0.38650975	0.38652615	0.38699718	0.49595083
8.875	0.38988014	0.38988047	0.38988047	0.38989657	0.39031781	0.49633191
8.890625	0.39350689	0.39350724	0.39350724	0.39352393	0.39389321	0.49672971
8.90625	0.39738297	0.39738334	0.39738334	0.39740099	0.39771675	0.49714374
8.921875	0.40150117	0.40150155	0.40150155	0.40152008	0.40178137	0.49757341
8.9375	0.40585371	0.40585411	0.40585411	0.40587326	0.40607937	0.49801805
8.953125	0.41043228	0.41043268	0.41043268	0.41045197	0.41060258	0.49847685
8.96875	0.41522802	0.41522844	0.41522844	0.41524719	0.41534227	0.4989489
8.984375	0.42023152	0.42023195	0.42023195	0.42025135	0.42028915	0.49943317
9	0.4254328	0.42543323	0.42543323	0.42545329	0.42543338	0.49992855
9.015625	0.43082132	0.43082177	0.43082177	0.43084236	0.43076458	0.50043378
9.03125	0.436386	0.43638647	0.43638647	0.43640733	0.43627178	0.50094755
9.046875	0.4421152	0.44211566	0.44211566	0.44213632	0.44194349	0.50146841
9.0625	0.44799672	0.44799719	0.44799719	0.44801747	0.44776769	0.50199484
9.078125	0.45401784	0.45401832	0.45401832	0.45403895	0.45373179	0.50252524
9.09375	0.46016533	0.46016582	0.46016582	0.46018677	0.45982272	0.50305793
9.109375	0.46642545	0.46642594	0.46642594	0.4664471	0.46602689	0.50359115
9.125	0.47278398	0.47278448	0.47278448	0.47280559	0.47233024	0.5041231
9.140625	0.47922626	0.47922676	0.47922676	0.47924738	0.47871826	0.50465192
9.15625	0.48573719	0.48573769	0.48573769	0.48575803	0.48517601	0.50517571
9.171875	0.49230129	0.49230179	0.49230179	0.49232212	0.49168815	0.50569256
9.1875	0.49890272	0.49890322	0.49890322	0.49892348	0.49823901	0.50620052
9.203125	0.50552532	0.50552582	0.50552582	0.50554591	0.50481259	0.50669766
9.21875	0.51215268	0.51215317	0.51215317	0.5121729	0.51139258	0.50718203
9.234375	0.51876813	0.51876862	0.51876862	0.5187877	0.5179625	0.50765173
9.25	0.52535485	0.52535533	0.52535533	0.52537403	0.52450564	0.50810488
9.265625	0.53189588	0.53189636	0.53189636	0.53191464	0.53100519	0.50853964
9.28125	0.53837419	0.53837466	0.53837466	0.53839247	0.53744422	0.50895423
9.296875	0.54477274	0.5447732	0.5447732	0.5447905	0.54380583	0.50934694
9.3125	0.55107453	0.55107498	0.55107498	0.55109172	0.55007314	0.50971613
9.328125	0.55726265	0.55726308	0.55726309	0.55727925	0.55622932	0.51006027
9.34375	0.56332038	0.5633208	0.56332081	0.56333617	0.56225776	0.51037792
9.359375	0.5692312	0.56923161	0.56923161	0.5692461	0.56814205	0.51066772
9.375	0.5749789	0.57497929	0.57497929	0.57499286	0.57386601	0.51092848
9.390625	0.58054759	0.58054797	0.58054798	0.58056065	0.57941386	0.5111591
9.40625	0.58592183	0.58592218	0.58592218	0.58593415	0.58477023	0.51135863
9.421875	0.59108661	0.59108694	0.59108694	0.59109838	0.58992012	0.51152624
9.4375	0.5960275	0.59602782	0.59602782	0.59603797	0.59484916	0.51166129
9.453125	0.60073063	0.60073092	0.60073092	0.60073972	0.59954354	0.51176322
9.46875	0.60518278	0.60518305	0.60518306	0.60519051	0.60399001	0.51183168
9.484375	0.60937148	0.60937173	0.60937173	0.609378	0.60817611	0.51186646
9.5	0.61328494	0.61328516	0.61328516	0.61329067	0.61209013	0.51186749
9.515625	0.61691225	0.61691244	0.61691244	0.6169174	0.61572104	0.51183486
9.53125	0.6202433	0.62024348	0.62024348	0.62024679	0.61905876	0.51176883
9.546875	0.62326891	0.62326905	0.62326905	0.62327067	0.62209411	0.51166979
9.5625	0.62598081	0.62598092	0.62598093	0.62598092	0.6248187	0.51153829
9.578125	0.6283717	0.6283718	0.6283718	0.62837048	0.62722523	0.51137502
9.59375	0.63043531	0.63043536	0.63043536	0.63043338	0.62930738	0.51118082
9.609375	0.63216633	0.63216637	0.63216638	0.63216384	0.63105971	0.51095664
9.625	0.63356056	0.63356057	0.63356057	0.63355624	0.63247796	0.51070358
9.640625	0.63461482	0.63461479	0.6346148	0.63460864	0.63355894	0.51042288
9.65625	0.63532701	0.63532698	0.63532698	0.63531912	0.63430032	0.51011583
9.671875	0.63569612	0.63569604	0.63569604	0.63568696	0.63470106	0.50978382
9.6875	0.63572219	0.63572207	0.63572208	0.63571261	0.63476114	0.50942837
9.703125	0.63540637	0.63540624	0.63540624	0.63539624	0.63448147	0.50905109
9.71875	0.63475084	0.63475067	0.63475067	0.63473893	0.63386418	0.50865363
9.734375	0.63375887	0.63375866	0.63375867	0.63374519	0.63291244	0.5082377
9.75	0.63243472	0.63243451	0.63243451	0.63241949	0.63163031	0.50780507
9.765625	0.6307837	0.63078344	0.63078344	0.63076745	0.63002299	0.50735753
9.78125	0.62881207	0.62881179	0.6288118	0.62879576	0.62809664	0.50689692
9.796875	0.62652707	0.62652677	0.62652677	0.62651027	0.62585829	0.50642506
9.8125	0.62393683	0.62393649	0.6239365	0.62391847	0.62331594	0.50594381
9.828125	0.62105036	0.62105001	0.62105002	0.62103051	0.62047852	0.505455
9.84375	0.61787753	0.61787715	0.61787715	0.61785643	0.61735566	0.50496043
9.859375	0.61442894	0.61442853	0.61442853	0.61440718	0.61395786	0.5044619
9.875	0.61071597	0.61071555	0.61071556	0.61069455	0.61029638	0.50396115
9.890625	0.60675068	0.60675024	0.60675024	0.60672642	0.60638308	0.50345988
9.90625	0.60254574	0.60254528	0.60254528	0.60251621	0.6022305	0.50295974
9.921875	0.59811443	0.59811396	0.59811396	0.59807922	0.59785181	0.50246231
9.9375	0.5934705	0.59347	0.59347	0.59342974	0.59326058	0.5019691
9.953125	0.5886282	0.58862768	0.58862768	0.58858274	0.58847093	0.50148154
9.96875	0.58360216	0.58360165	0.58360165	0.58355381	0.5834974	0.50100098
9.984375	0.57840737	0.57840686	0.57840686	0.57835913	0.57835484	0.50052869
10	0.5730591	0.57305859	0.57305859	0.57301541	0.57305836	0.50006585


==> graphics/data/Galerkin5440_IRKA_eigsInit_r100conv.dat <==
1	1	1
2	0.63636643	8.9600555
3	0.23533887	11.705093
4	0.024144121	14.513826
5	0.011687146	4.6472028
6	0.0057382065	17.309515
7	0.0034249989	4.4793501
8	0.0033771539	5.4523822
9	0.0027591609	9.4895498
10	0.0025005378	14.305754
11	0.0019687224	166.62244
12	0.0015007971	6.5886063
13	0.0014002452	7.407763
14	0.002172479	5.7179573
15	0.0012854305	22.627907
16	0.0012600987	11.219302
17	0.0010086451	17.363797
18	0.00087738842	46.926902
19	0.00087778869	8.5402043
20	0.00074293032	45.603177
21	0.00096166959	13.531954
22	0.00079827273	7.1720627
23	0.00067789626	8.9503277
24	0.00061374805	21.749277
25	0.00056041134	5.8387242
26	0.00043221055	10.425332
27	0.00036089772	6.9874551
28	0.00032010556	9.1371015
29	0.00031290536	7.7140629
30	0.00034798347	13.696489
31	0.00031861744	10.084248
32	0.00018462291	9.1200255
33	0.00029849263	4.1645842
34	0.00029562355	1.7680621
35	0.00029326079	5.6341608
36	0.00029094373	2.6345546
37	0.00028851426	5.6238787
38	0.00028675168	5.6363922
39	0.00028490221	5.6236615
40	0.00028286249	5.6361032
41	0.00027839548	5.0994656
42	0.00025439957	5.1043925
43	0.0002206058	9.1371793
44	0.00021359452	4.1305139
45	0.00021286273	0.40220635
46	0.00021242046	0.41089718
47	0.00021258518	0.077555613
48	0.00021252569	0.0012990022
49	0.00021237709	0.0014137564
50	0.00021265044	0.0014066079
51	0.00021264474	0.0013179281
52	0.00021259139	2.6689626
53	0.00021252974	0.0011743061
54	0.0002123832	0.0011547577
55	0.00021242096	0.0010243494
56	0.00021248484	0.0010024783
57	0.00021257465	0.00088235431
58	0.0002124809	0.00086001771
59	0.00021244184	0.00075335891
60	0.00021260642	0.00073172229
61	0.00021263628	0.00063886691
62	0.00021273517	0.00061864418
63	0.00021248579	0.00053883116
64	0.00021253301	0.00052041604
65	0.00021238284	0.00045244608
66	0.00021264383	0.00043600415
67	0.00021268852	0.00037853168
68	0.00021234921	0.00036407286
69	0.00021271972	0.00031575095
70	0.00021256086	0.00030318591
71	0.00021245148	0.00026274183
72	0.00021278712	0.00025192392
73	0.00021256544	0.00021819736
74	0.00021272553	0.00020895222
75	0.00021247095	0.00018091092
76	0.00021249689	0.00017305618
77	0.00021244282	0.00014979782
78	0.00021264109	0.00014315569
79	0.00021239133	0.000123902
80	0.00021286889	0.00011830646
81	0.00021285906	0.00010239311
82	0.00021269401	9.76935e-05
83	0.0002122784	8.4557795e-05
84	0.00021257386	8.0620381e-05
85	0.0002126094	6.9788771e-05
86	0.00021259852	6.6496476e-05
87	0.00021273217	5.7572324e-05
88	0.0002124993	5.4823899e-05
89	0.00021261726	4.7476276e-05
90	0.00021228629	4.5184916e-05
91	0.00021255818	3.9138704e-05
92	0.00021260657	3.7230441e-05
93	0.00021240677	3.2257288e-05
94	0.00021260448	3.0669499e-05
95	0.00021253736	2.6580428e-05
96	0.00021253008	2.5260288e-05
97	0.00021235704	2.1899109e-05
98	0.00021272682	2.0802102e-05
99	0.00021252502	1.8039922e-05
100	0.00021266185	1.7128847e-05
101	0.00021272368	1.4859286e-05
102	0.00021257416	1.4102932e-05
103	0.00021227403	1.2238415e-05
104	0.00021283611	1.1610715e-05
105	0.00021247759	1.007917e-05
106	0.00021270133	9.5583837e-06
107	0.00021272875	8.3004448e-06
108	0.00021291099	7.8685314e-06
109	0.00021241904	6.8353899e-06
110	0.00021268662	6.477239e-06
111	0.00021203132	5.62877e-06
112	0.00021265701	5.331758e-06
113	0.00021255267	4.6349379e-06
114	0.0002123348	4.3887886e-06
115	0.00021262635	3.8165909e-06
116	0.00021254406	3.6125446e-06
117	0.00021253008	3.1426627e-06
118	0.00021242964	2.973552e-06
119	0.0002123621	2.5877596e-06
120	0.00021262161	2.4476515e-06
121	0.00021239177	2.1307965e-06
122	0.00021272055	2.0147273e-06
123	0.00021283779	1.754537e-06
124	0.00021240874	1.6583443e-06
125	0.00021247875	1.4446646e-06
126	0.00021269316	1.3650155e-06
127	0.00021265078	1.1895952e-06
128	0.00021243648	1.1235912e-06
129	0.0002125721	9.7953454e-07
130	0.00021269422	9.2490973e-07
131	0.00021276288	8.0660364e-07
132	0.00021239213	7.6133621e-07
133	0.00021248334	6.6417491e-07
134	0.00021227999	6.2670277e-07
135	0.0002125809	5.469085e-07
136	0.00021253451	5.1584855e-07
137	0.000212463	4.5030518e-07
138	0.00021233306	4.2459688e-07
139	0.00021260475	3.7081922e-07
140	0.00021270169	3.4956094e-07
141	0.00021228824	3.0538255e-07
142	0.00021249625	2.877578e-07
143	0.0002126575	2.5145043e-07
144	0.00021272448	2.3687694e-07
145	0.00021242044	2.0706184e-07
146	0.0002125458	1.9496636e-07
147	0.00021280292	1.7049206e-07
148	0.00021251492	1.6051897e-07
149	0.00021266176	1.4042742e-07
150	0.00021245915	1.3216433e-07
151	0.00021258195	1.1566998e-07
152	0.00021263945	1.0879852e-07
153	0.00021266324	9.5219865e-08
154	0.0002125079	8.956425e-08
155	0.0002128054	7.8421334e-08
156	0.00021288022	7.3735736e-08
157	0.00021248665	6.4593135e-08
158	0.00021240488	6.0696267e-08
159	0.00021288111	5.319665e-08
160	0.0002124965	4.9953047e-08
161	0.00021245041	4.3759624e-08
162	0.00021242184	4.1137333e-08
163	0.00021254204	3.6090221e-08
164	0.00021251149	3.3873592e-08
165	0.00021273318	2.9704054e-08
166	0.00021258964	2.7883411e-08
167	0.0002124949	2.4463424e-08
168	0.00021281425	2.2973925e-08
169	0.00021251488	2.0152451e-08
170	0.00021267634	1.8893803e-08
171	0.00021251164	1.6602607e-08
172	0.00021259247	1.5578604e-08
173	0.00021258811	1.3688118e-08
174	0.00021240471	1.2849165e-08
175	0.00021238512	1.1285873e-08
176	0.00021269803	1.0562023e-08
177	0.00021266098	9.2986585e-09
178	0.00021250957	8.7591043e-09
179	0.00021261605	7.671589e-09
180	0.00021246714	7.1609655e-09
181	0.00021246657	6.3062152e-09
182	0.00021248051	5.9032798e-09
183	0.00021258962	5.2029689e-09
184	0.00021235878	4.8826056e-09
185	0.00021252008	4.2863234e-09
186	0.00021265414	4.0149401e-09
187	0.00021266507	3.5304225e-09
188	0.00021265117	3.3147432e-09
189	0.00021254472	2.9367455e-09
190	0.00021254293	2.748521e-09
191	0.00021232456	2.4429434e-09
192	0.00021240624	2.305828e-09
193	0.00021273792	2.0371696e-09
194	0.00021251454	1.8947204e-09
195	0.00021261376	1.6938993e-09
196	0.00021232341	1.5839584e-09
197	0.00021244824	1.3857553e-09
198	0.00021264683	1.2563336e-09
199	0.00021241341	1.1176249e-09
200	0.00021259824	1.0613782e-09
201	0.00021214492	9.5154201e-10


==> graphics/data/Galerkin5440_IRKA_imagInit_r100conv.dat <==
1	1	1
2	251.97367	22344.663
3	0.092997975	90.561554
4	0.010417988	16.429468
5	0.0088331298	22.878718
6	0.0020511608	29.32761
7	0.00080009145	15.40095
8	0.00077170337	5.1930276
9	0.00068510115	22.280233
10	0.00061055269	11.807817
11	0.00046546077	14.093889
12	0.00072881675	14.56562
13	5.7347314e-05	9.3455951
14	0.00021051535	4.6532549
15	0.00018729888	0.50440733
16	0.00018553874	0.56954744
17	0.00018540489	0.29288528
18	0.000184948	0.0023489641
19	0.00018523281	0.0015703986
20	0.00018535764	0.00075002397
21	0.00018517042	0.00043855074
22	0.00018531416	0.00026036915
23	0.00018525874	0.00015067761
24	0.00018517012	8.5772756e-05
25	0.00018510263	6.6717046e-05
26	0.00018540924	3.7402518e-05
27	0.0001854317	3.1061395e-05
28	0.00018537962	1.7970124e-05
29	0.00018556255	1.4753513e-05
30	0.00018522423	8.6626392e-06
31	0.00018501413	7.0640415e-06
32	0.00018552978	4.1753773e-06
33	0.00018547676	3.3935179e-06
34	0.00018524094	2.0112864e-06
35	0.00018547255	1.6325384e-06
36	0.00018516941	9.6844274e-07
37	0.00018527466	7.8584007e-07
38	0.00018507663	4.6622837e-07
39	0.00018544576	3.7840299e-07
40	0.00018548701	2.2445578e-07
41	0.00018529024	1.8220895e-07
42	0.00018532135	1.0806514e-07
43	0.00018530975	8.7749531e-08
44	0.0001853659	5.2032016e-08
45	0.00018535954	4.2277755e-08
46	0.00018522056	2.508544e-08
47	0.00018518929	2.0362337e-08
48	0.00018551535	1.2080435e-08
49	0.0001852454	9.8117501e-09
50	0.0001852272	5.8301722e-09
51	0.00018519315	4.7468083e-09
52	0.00018545024	2.820447e-09
53	0.00018538998	2.3001011e-09
54	0.00018533125	1.3584653e-09
55	0.00018537814	1.0960479e-09
56	0.00018528855	6.5224595e-10


==> graphics/data/Galerkin5440_r100_LinOutputs.dat <==
0	0	0	0	0
0.5	4.1621787e-05	4.1628238e-05	4.1625225e-05	4.1947503e-05
1	0.0005731979	0.00057321593	0.00057319179	0.00057389762
1.5	0.0022221511	0.0022221689	0.002222161	0.0022228949
2	0.0055087201	0.0055087523	0.0055087293	0.0055101978
2.5	0.011005085	0.011005128	0.011005075	0.011005966
3	0.019119397	0.019119464	0.019119393	0.019120692
3.5	0.030151639	0.030151723	0.030151658	0.030152764
4	0.044301129	0.044301229	0.044301113	0.044301721
4.5	0.061485408	0.061485535	0.061485401	0.061486064
5	0.081570576	0.081570715	0.08157066	0.081571136
5.5	0.10428996	0.10429012	0.10428994	0.10429011
6	0.12929325	0.1292934	0.12929323	0.12929319
6.5	0.15624056	0.15624074	0.15624063	0.15624075
7	0.18468565	0.18468586	0.18468563	0.1846851
7.5	0.214157	0.21415724	0.21415701	0.21415708
8	0.24421509	0.24421536	0.24421517	0.24421563
8.5	0.27445402	0.27445434	0.27445404	0.27445366
9	0.30454538	0.30454575	0.30454539	0.3045461
9.5	0.33420215	0.33420256	0.33420217	0.33420235
10	0.36313941	0.36313987	0.36313938	0.3631395
10.5	0.39111426	0.39111477	0.39111435	0.39111479
11	0.41780626	0.41780684	0.41780634	0.41780574
11.5	0.44282653	0.44282713	0.44282649	0.44282632
12	0.4657962	0.46579681	0.46579624	0.46579561
12.5	0.48626181	0.48626249	0.48626186	0.48626129
13	0.50382522	0.50382599	0.50382524	0.50382441
13.5	0.51808886	0.51808971	0.51808899	0.51808847
14	0.52861949	0.52862042	0.5286196	0.52861865
14.5	0.5350595	0.53506054	0.53505954	0.53505814
15	0.53702491	0.53702608	0.537025	0.53702438
15.5	0.53417154	0.53417278	0.53417155	0.53416976
16	0.52621379	0.52621509	0.52621389	0.5262133
16.5	0.51289811	0.5128995	0.51289837	0.51289734
17	0.49408606	0.49408752	0.49408613	0.49408466
17.5	0.46971364	0.46971512	0.46971364	0.46971323
18	0.43979199	0.43979354	0.43979213	0.43979064
18.5	0.4044325	0.40443418	0.40443259	0.40443249
19	0.36383791	0.36383975	0.36383805	0.36383738
19.5	0.31830788	0.3183098	0.31830809	0.31830752
20	0.26824574	0.26824769	0.2682459	0.26824566
20.5	0.21411747	0.21411949	0.21411752	0.21411684
21	0.1564669	0.15646904	0.15646696	0.15646664
21.5	0.095906534	0.095908768	0.095906729	0.095906318
22	0.03304741	0.033049769	0.033047688	0.033047893
22.5	-0.031454144	-0.031451635	-0.03145396	-0.031454726
23	-0.096942367	-0.096939734	-0.096942223	-0.096941891
23.5	-0.16274926	-0.16274653	-0.16274908	-0.16274937
24	-0.22815351	-0.22815071	-0.22815339	-0.22815408
24.5	-0.29246253	-0.29245963	-0.29246234	-0.2924619
25	-0.35495974	-0.35495673	-0.35495935	-0.35496047
25.5	-0.41494385	-0.41494085	-0.4149435	-0.41494327
26	-0.47175081	-0.47174779	-0.47175063	-0.4717512
26.5	-0.52473283	-0.5247297	-0.52473265	-0.52473289
27	-0.57331549	-0.57331216	-0.57331519	-0.5733149
27.5	-0.61694957	-0.61694596	-0.61694929	-0.61694992
28	-0.65513365	-0.65512985	-0.65513341	-0.65513295
28.5	-0.68742202	-0.68741815	-0.68742173	-0.68742229
29	-0.71341006	-0.71340617	-0.71340979	-0.7134098
29.5	-0.73277216	-0.73276828	-0.73277196	-0.73277238
30	-0.74523118	-0.74522726	-0.745231	-0.74523117
30.5	-0.75057218	-0.75056819	-0.7505719	-0.75057188
31	-0.74865418	-0.74865015	-0.74865385	-0.74865431
31.5	-0.73940502	-0.73940091	-0.73940472	-0.73940423
32	-0.72283223	-0.72282803	-0.72283182	-0.72283283
32.5	-0.69902818	-0.69902398	-0.69902775	-0.69902797
33	-0.66817672	-0.6681725	-0.66817635	-0.66817719
33.5	-0.63055799	-0.63055371	-0.63055762	-0.63055841
34	-0.58654895	-0.5865446	-0.58654848	-0.58654856
34.5	-0.53659962	-0.53659519	-0.53659916	-0.53660003
35	-0.48123925	-0.48123477	-0.48123897	-0.48123889
35.5	-0.42106322	-0.4210587	-0.42106302	-0.42106409
36	-0.35672435	-0.35671982	-0.35672417	-0.35672466
36.5	-0.28893459	-0.28893009	-0.28893443	-0.28893538
37	-0.2184332	-0.21842872	-0.21843306	-0.2184342
37.5	-0.14600291	-0.1459984	-0.14600273	-0.14600329
38	-0.072443269	-0.072438673	-0.072443008	-0.072444225
38.5	0.0014449431	0.0014497058	0.001445172	0.0014450435
39	0.074852717	0.074857748	0.074853058	0.074851863
39.5	0.1469981	0.14700336	0.14699865	0.1469982
40	0.21710886	0.21711419	0.21710933	0.21710845
40.5	0.28443833	0.28444361	0.28443877	0.28443758
41	0.3482858	0.34829091	0.34828627	0.34828596
41.5	0.40799006	0.40799505	0.4079905	0.40798914
42	0.46295131	0.46295618	0.46295176	0.46295154
42.5	0.51263035	0.51263511	0.51263069	0.51262997
43	0.55655596	0.55656063	0.55655624	0.55655615
43.5	0.5943335	0.59433806	0.59433374	0.59433359
44	0.62564033	0.6256448	0.62564036	0.62563981
44.5	0.65022685	0.65023124	0.65022681	0.65022665
45	0.66792141	0.66792572	0.66792137	0.66792017
45.5	0.67862991	0.6786342	0.67862991	0.67862979
46	0.68233729	0.68234162	0.68233742	0.68233665
46.5	0.67910946	0.67911386	0.67910967	0.67910978
47	0.66908157	0.66908603	0.6690818	0.66908215
47.5	0.65246838	0.6524729	0.65246852	0.6524685
48	0.62955446	0.62955905	0.62955459	0.62955511
48.5	0.60068572	0.60069037	0.60068601	0.60068493
49	0.56627735	0.56628185	0.56627766	0.56627724
49.5	0.52679307	0.52679728	0.52679339	0.52679205
50	0.48275263	0.48275653	0.48275302	0.48275208
50.5	0.43472148	0.43472517	0.43472188	0.43472154
51	0.38329413	0.3832978	0.38329444	0.38329382
51.5	0.32909797	0.32910176	0.32909813	0.3290986
52	0.27277398	0.27277799	0.27277405	0.27277381
52.5	0.21497648	0.21498066	0.21497644	0.21497694
53	0.15636151	0.15636567	0.15636134	0.15636111
53.5	0.097574545	0.097578506	0.097574306	0.09757424
54	0.039250693	0.039254262	0.039250416	0.039250264
54.5	-0.018000147	-0.017996998	-0.018000417	-0.01800137
55	-0.073596974	-0.073594213	-0.073597179	-0.073597558
55.5	-0.1269956	-0.1269932	-0.12699573	-0.12699739
56	-0.17769571	-0.17769366	-0.17769583	-0.17769676
56.5	-0.22524204	-0.22524031	-0.22524212	-0.22524369
57	-0.26922868	-0.26922713	-0.26922871	-0.26923011
57.5	-0.30930413	-0.30930265	-0.30930402	-0.30930513
58	-0.34517337	-0.34517187	-0.34517312	-0.3451749
58.5	-0.37659725	-0.37659574	-0.37659699	-0.3765979
59	-0.40339747	-0.40339604	-0.40339722	-0.40339913
59.5	-0.42545223	-0.42545097	-0.42545211	-0.42545321
60	-0.44269856	-0.44269766	-0.44269883	-0.44270024
60.5	-0.45513089	-0.45513039	-0.45513153	-0.4551327
61	-0.46279432	-0.46279408	-0.46279522	-0.46279586
61.5	-0.46578845	-0.46578831	-0.46578949	-0.46579075
62	-0.46426027	-0.46426002	-0.46426125	-0.46426175
62.5	-0.45840488	-0.45840451	-0.45840567	-0.45840732
63	-0.44846077	-0.44846032	-0.44846126	-0.44846242
63.5	-0.43470179	-0.43470133	-0.43470195	-0.43470385
64	-0.41743852	-0.41743823	-0.41743844	-0.41744054
64.5	-0.39700654	-0.3970065	-0.39700626	-0.39700793
65	-0.37376353	-0.37376382	-0.37376317	-0.37376555
65.5	-0.34808339	-0.34808402	-0.34808306	-0.34808431
66	-0.32034781	-0.32034876	-0.32034759	-0.32034942
66.5	-0.29094546	-0.29094678	-0.29094548	-0.29094637
67	-0.26026378	-0.26026565	-0.26026414	-0.26026508
67.5	-0.22868477	-0.22868735	-0.22868553	-0.22868638
68	-0.1965808	-0.19658419	-0.19658198	-0.19658231
68.5	-0.1643101	-0.16431432	-0.16431159	-0.16431281
69	-0.13221325	-0.13221821	-0.13221498	-0.13221536
69.5	-0.10060899	-0.10061442	-0.10061078	-0.10061214
70	-0.069790483	-0.069795924	-0.069792067	-0.069792815
70.5	-0.040022082	-0.040027091	-0.040023297	-0.040024151
71	-0.01153799	-0.011542285	-0.011538778	-0.011539593
71.5	0.015461345	0.015457883	0.015460988	0.015461027
72	0.040808495	0.040805761	0.040808511	0.040807856
72.5	0.064370396	0.064368095	0.064370604	0.064370852
73	0.086046871	0.086044608	0.086047096	0.086046189
73.5	0.10576717	0.10576456	0.10576727	0.10576647
74	0.12349211	0.12348893	0.12349201	0.12349064
74.5	0.13920865	0.1392049	0.13920835	0.13920639
75	0.15292936	0.1529252	0.15292889	0.15292769
75.5	0.16469103	0.16468674	0.16469044	0.16468885
76	0.17454997	0.17454578	0.17454926	0.17454936
76.5	0.18258312	0.18257918	0.18258232	0.18258249
77	0.18888294	0.18887921	0.18888207	0.18888336
77.5	0.19355542	0.19355165	0.19355441	0.1935559
78	0.19671793	0.19671376	0.19671681	0.19671773
78.5	0.19849514	0.19849022	0.1984939	0.19849499
79	0.1990179	0.19901207	0.19901662	0.19901596
79.5	0.19841877	0.19841208	0.19841754	0.19841702
80	0.19682985	0.19682253	0.19682867	0.19682685
80.5	0.19438046	0.19437294	0.19437938	0.1943777
81	0.19119457	0.19118728	0.1911936	0.19119208
81.5	0.18738918	0.18738248	0.1873883	0.18738664
82	0.18307258	0.18306661	0.18307175	0.18307131
82.5	0.17834309	0.17833783	0.17834231	0.17834128
83	0.17328828	0.17328357	0.17328754	0.17328768
83.5	0.16798484	0.1679805	0.16798414	0.16798368
84	0.16249658	0.16249242	0.16249589	0.16249569
84.5	0.15687509	0.15687098	0.15687437	0.15687433
85	0.15115957	0.15115546	0.15115875	0.15115822
85.5	0.14537624	0.14537211	0.14537522	0.14537573
86	0.13954018	0.13953607	0.13953894	0.13953874
86.5	0.13365464	0.13365057	0.13365317	0.13365409
87	0.12771336	0.12770932	0.12771172	0.12771214
87.5	0.12170184	0.12169783	0.12170019	0.12170071
88	0.11559823	0.11559424	0.11559673	0.11559723
88.5	0.10937613	0.10937216	0.10937491	0.10937436
89	0.10300479	0.10300083	0.10300391	0.10300389
89.5	0.096451997	0.096448039	0.096451429	0.096450198
90	0.089685202	0.089681278	0.089684872	0.089684355
90.5	0.082672383	0.082668479	0.082672134	0.082671157
91	0.075384312	0.075380371	0.075383986	0.075383216
91.5	0.067794946	0.067790901	0.067794426	0.067794098
92	0.059883348	0.059879142	0.059882617	0.059881541
92.5	0.051634773	0.051630403	0.051633881	0.051633595
93	0.043041568	0.043037112	0.043040626	0.043039119
93.5	0.034104369	0.034100023	0.034103585	0.034102553
94	0.02483298	0.024829051	0.02483255	0.024830855
94.5	0.015246774	0.015243635	0.015246906	0.015244994
95	0.0053745719	0.0053725576	0.0053754328	0.0053738742
95.5	-0.0047452172	-0.0047458883	-0.0047435573	-0.0047459508
96	-0.015065411	-0.015064691	-0.01506296	-0.015064439
96.5	-0.025530253	-0.025528311	-0.025527116	-0.025529627
97	-0.036076487	-0.03607365	-0.036072843	-0.036074845
97.5	-0.046634236	-0.046630961	-0.046630354	-0.046632943
98	-0.057127479	-0.057124233	-0.057123643	-0.057126682
98.5	-0.067475666	-0.067472828	-0.067472124	-0.067474918
99	-0.077593953	-0.07759175	-0.077590875	-0.077594756
99.5	-0.087395015	-0.087393495	-0.087392459	-0.087395517
100	-0.096790273	-0.09678933	-0.096788192	-0.096792131
100.5	-0.10569073	-0.10569015	-0.10568894	-0.10569213
101	-0.11400934	-0.11400883	-0.1140076	-0.1140108
101.5	-0.12166191	-0.12166126	-0.12166001	-0.12166315
102	-0.12856921	-0.1285683	-0.128567	-0.1285692
102.5	-0.13465854	-0.13465738	-0.13465597	-0.13465879
103	-0.13986477	-0.13986348	-0.13986192	-0.13986353
103.5	-0.14413211	-0.1441309	-0.14412916	-0.14413147
104	-0.14741474	-0.14741384	-0.14741191	-0.14741363
104.5	-0.14967783	-0.14967744	-0.1496753	-0.14967716
105	-0.15089793	-0.15089815	-0.15089585	-0.15089812
105.5	-0.15106333	-0.15106412	-0.15106171	-0.15106339
106	-0.15017442	-0.15017561	-0.15017322	-0.15017588
106.5	-0.14824369	-0.14824501	-0.1482428	-0.14824442
107	-0.14529566	-0.14529681	-0.14529498	-0.14529713
107.5	-0.14136664	-0.14136733	-0.1413661	-0.14136735
108	-0.13650448	-0.13650449	-0.13650405	-0.13650467
108.5	-0.13076774	-0.13076699	-0.13076748	-0.13076777
109	-0.12422519	-0.12422373	-0.12422518	-0.1242239
109.5	-0.11695458	-0.11695261	-0.11695493	-0.11695384
110	-0.10904136	-0.10903911	-0.10904215	-0.10903945
110.5	-0.10057763	-0.10057539	-0.10057893	-0.1005764
111	-0.091660274	-0.091658318	-0.091662131	-0.091658766
111.5	-0.082389671	-0.08238821	-0.082392097	-0.08238819
112	-0.072867998	-0.072867182	-0.072870995	-0.072867157
112.5	-0.063197605	-0.06319749	-0.06320115	-0.063196005
113	-0.053479816	-0.053480415	-0.053483863	-0.053479238
113.5	-0.043813122	-0.043814436	-0.043817601	-0.043811702
114	-0.034292093	-0.034294089	-0.034296911	-0.034291422
114.5	-0.025005895	-0.025008568	-0.025010952	-0.025005176
115	-0.016037058	-0.016040377	-0.016042214	-0.016036427
115.5	-0.0074604724	-0.0074643973	-0.0074656074	-0.0074607866
116	0.00065796233	0.00065355405	0.00065295579	0.00065819617
116.5	0.0082620202	0.0082573343	0.0082572244	0.0082610266
117	0.01530596	0.015301276	0.01530142	0.01530573
117.5	0.021755064	0.021750718	0.021750799	0.021754372
118	0.027585894	0.027582223	0.027581904	0.02758564
118.5	0.032786411	0.032783713	0.032782719	0.032786916
119	0.037355816	0.0373543	0.037352446	0.0373562
119.5	0.041304214	0.041303964	0.041301207	0.041306073
120	0.044652012	0.044652991	0.044649417	0.044653409
120.5	0.047429387	0.047431464	0.047427248	0.047431968
121	0.049675328	0.049678314	0.049673671	0.049677673
121.5	0.051436729	0.05144042	0.051435547	0.051439222
122	0.052767321	0.052771536	0.052766584	0.052770216
122.5	0.053726404	0.053730998	0.05372606	0.053728493
123	0.054377693	0.054382575	0.054377697	0.054380641
123.5	0.054787734	0.054792838	0.05478805	0.05478964
124	0.055024555	0.055029817	0.055025172	0.055027075
124.5	0.055156111	0.055161456	0.05515705	0.055158078
125	0.055248706	0.055254042	0.055250003	0.055250364
125.5	0.055365685	0.055370904	0.055367395	0.055367489
126	0.055565813	0.055570827	0.055567981	0.055566374
126.5	0.055902148	0.055906901	0.055904808	0.055903191
127	0.056420849	0.056425349	0.056424018	0.056420494
127.5	0.057160087	0.05716442	0.057163761	0.057159988
128	0.058149269	0.058153593	0.058153438	0.058148619
128.5	0.059408194	0.059412716	0.059412826	0.059407299
129	0.06094654	0.060951471	0.060951601	0.06094633
129.5	0.062763399	0.062768934	0.062768863	0.062762636
130	0.064847031	0.064853293	0.064852857	0.064847665
130.5	0.067174782	0.067181806	0.067180933	0.067175025
131	0.069713192	0.069720917	0.069719617	0.069714479
131.5	0.072418385	0.072426656	0.07242502	0.072419843
132	0.075236592	0.075245196	0.075243364	0.075238
132.5	0.078104961	0.078113644	0.078111765	0.078107072
133	0.080952486	0.080960993	0.080959208	0.080953609
133.5	0.083701232	0.083709331	0.083707737	0.08370312
134	0.086267603	0.086275123	0.086273751	0.086268407
134.5	0.088563764	0.088570569	0.088569431	0.088564795
135	0.090499217	0.090505254	0.090504286	0.090499898
135.5	0.091982297	0.091987569	0.091986697	0.091982383
136	0.09292192	0.092926447	0.092925616	0.092922537
136.5	0.093229198	0.093233032	0.093232205	0.093228722
137	0.092819115	0.092822295	0.092821485	0.092819459
137.5	0.091612283	0.091614839	0.09161408	0.091611746
138	0.089536517	0.08953848	0.089537812	0.089536287
138.5	0.086528523	0.086529903	0.086529364	0.086528205
139	0.082535367	0.082536189	0.082535776	0.082534496
139.5	0.077515889	0.077516175	0.077515849	0.0775157
140	0.071441989	0.071441784	0.071441468	0.071440759
140.5	0.064299665	0.064299034	0.064298627	0.064299294
141	0.056089956	0.056088974	0.056088383	0.056088851
141.5	0.046829564	0.046828318	0.046827483	0.046828775
142	0.036551323	0.036549887	0.03654879	0.036550682
142.5	0.025304422	0.025302859	0.025301545	0.025303299
143	0.013154373	0.013152709	0.013151259	0.013154162
143.5	0.00018276202	0.00018100683	0.00017951359	0.00018166526
144	-0.013513251	-0.013515122	-0.01351657	-0.013513378
144.5	-0.027821631	-0.027823659	-0.02782502	-0.027822311
145	-0.042616445	-0.04261867	-0.042619935	-0.042616845
145.5	-0.057759004	-0.057761444	-0.057762697	-0.057759131
146	-0.073099288	-0.073101968	-0.073103275	-0.073099993
146.5	-0.08847753	-0.088480456	-0.088481895	-0.088477292
147	-0.10372597	-0.10372912	-0.10373077	-0.10372663
147.5	-0.11867087	-0.11867422	-0.11867605	-0.11867058
148	-0.1331345	-0.13313802	-0.13314002	-0.13313463
148.5	-0.14693744	-0.1469411	-0.14694317	-0.14693729
149	-0.15990078	-0.15990454	-0.15990659	-0.15990013
149.5	-0.17184844	-0.17185228	-0.17185422	-0.17184831
150	-0.18260954	-0.18261345	-0.18261519	-0.18260833
150.5	-0.19202069	-0.19202468	-0.19202619	-0.19202034
151	-0.1999283	-0.19993237	-0.19993363	-0.19992712
151.5	-0.20619073	-0.20619489	-0.20619592	-0.20619005
152	-0.21068044	-0.2106847	-0.21068553	-0.21067988
152.5	-0.21328596	-0.21329032	-0.21329097	-0.21328522
153	-0.2139137	-0.21391813	-0.21391861	-0.21391402
153.5	-0.21248958	-0.21249403	-0.21249432	-0.21248931
154	-0.20896045	-0.20896485	-0.20896492	-0.20896149
154.5	-0.20329527	-0.20329954	-0.20329935	-0.20329595
155	-0.19548604	-0.19549007	-0.19548961	-0.19548741
155.5	-0.18554845	-0.18555213	-0.1855514	-0.18555016
156	-0.17352224	-0.17352545	-0.17352451	-0.17352361
156.5	-0.1594713	-0.15947393	-0.15947286	-0.15947356
157	-0.14348346	-0.1434854	-0.1434843	-0.14348471
157.5	-0.12566997	-0.12567116	-0.12567014	-0.12567199
158	-0.10616475	-0.10616513	-0.10616427	-0.1061659
158.5	-0.085123318	-0.085122899	-0.085122227	-0.085124436
159	-0.062721434	-0.062720234	-0.062719748	-0.06272241
159.5	-0.039153539	-0.039151613	-0.039151274	-0.039153571
160	-0.014630873	-0.014628315	-0.014628038	-0.014631422
160.5	0.010620571	0.010623651	0.01062398	0.010621329
161	0.036362348	0.036365784	0.03636628	0.036362545
161.5	0.06234602	0.062349647	0.062350437	0.062347032
162	0.088315752	0.0883194	0.088320559	0.088316782
162.5	0.11401108	0.11401461	0.11401616	0.11401192
163	0.13916968	0.13917294	0.13917494	0.13917122
163.5	0.1635303	0.16353319	0.16353558	0.16353087
164	0.18683557	0.18683798	0.1868408	0.18683698
164.5	0.20883494	0.2088368	0.20884003	0.20883536
165	0.22928745	0.22928878	0.22929238	0.22928813
165.5	0.24796449	0.24796529	0.24796926	0.24796486
166	0.26465243	0.26465271	0.26465704	0.26465213
166.5	0.27915509	0.27915488	0.27915957	0.27915524
167	0.29129606	0.29129541	0.29130042	0.29129497
167.5	0.30092084	0.3009198	0.30092505	0.30092039
168	0.30789867	0.30789728	0.30790271	0.30789716
168.5	0.31212421	0.31212255	0.31212805	0.31212281
169	0.31351892	0.31351705	0.3135225	0.31351731
169.5	0.31203207	0.31203009	0.31203538	0.31202978
170	0.30764159	0.30763959	0.30764463	0.30763997
170.5	0.30035448	0.30035254	0.30035727	0.30035184
171	0.29020699	0.29020516	0.29020957	0.29020528
171.5	0.27726438	0.27726274	0.27726681	0.2772621
172	0.26162054	0.26161909	0.26162288	0.26161873
172.5	0.24339706	0.2433958	0.24339933	0.24339564
173	0.22274224	0.22274113	0.22274443	0.22274053
173.5	0.19982964	0.19982862	0.19983171	0.19982906
174	0.1748564	0.17485538	0.17485827	0.17485514
174.5	0.14804137	0.14804029	0.14804299	0.14804127
175	0.11962293	0.11962173	0.11962418	0.1196225
175.5	0.089856595	0.089855193	0.089857425	0.089856628
176	0.059012495	0.059010829	0.059012865	0.059013034
176.5	0.027372627	0.027370652	0.027372507	0.027372768
177	-0.004771969	-0.0047743205	-0.0047725425	-0.0047706998
177.5	-0.037124166	-0.037126907	-0.037125202	-0.037123665
178	-0.069383745	-0.06938691	-0.069385218	-0.06938225
178.5	-0.10125043	-0.10125406	-0.10125234	-0.10124935
179	-0.13242693	-0.13243106	-0.13242931	-0.13242572
179.5	-0.16262191	-0.16262657	-0.16262475	-0.1626204
180	-0.19155294	-0.19155815	-0.19155631	-0.19155227
180.5	-0.2189493	-0.21895506	-0.21895321	-0.2189479
181	-0.24455471	-0.24456099	-0.24455917	-0.24455452
181.5	-0.26812982	-0.26813658	-0.26813481	-0.26812917
182	-0.28945463	-0.28946182	-0.28946009	-0.28945474
182.5	-0.30833062	-0.30833811	-0.30833646	-0.30833106
183	-0.32458262	-0.32459034	-0.32458874	-0.32458294
183.5	-0.3380606	-0.33806842	-0.33806689	-0.33806199
184	-0.34864098	-0.34864877	-0.34864732	-0.34864165
184.5	-0.3562278	-0.35623546	-0.35623409	-0.35622958
185	-0.36075358	-0.360761	-0.36075975	-0.36075479
185.5	-0.36217984	-0.36218692	-0.36218582	-0.36218145
186	-0.3604974	-0.36050403	-0.36050312	-0.36049913
186.5	-0.3557263	-0.35573238	-0.35573169	-0.35572743
187	-0.34791545	-0.34792089	-0.34792045	-0.34791729
187.5	-0.33714206	-0.33714679	-0.33714661	-0.33714274
188	-0.32351071	-0.32351466	-0.32351473	-0.32351204
188.5	-0.30715216	-0.30715529	-0.30715557	-0.30715256
189	-0.28822195	-0.28822424	-0.2882247	-0.28822225
189.5	-0.26689876	-0.26690019	-0.26690081	-0.26689894
190	-0.24338249	-0.2433831	-0.2433838	-0.24338172
190.5	-0.21789223	-0.21789202	-0.21789283	-0.21789202
191	-0.19066397	-0.19066304	-0.19066389	-0.19066251
191.5	-0.16194828	-0.16194666	-0.16194757	-0.16194743
192	-0.13200773	-0.13200546	-0.13200645	-0.13200613
192.5	-0.10111432	-0.10111144	-0.10111252	-0.10111271
193	-0.069546817	-0.069543347	-0.069544574	-0.069545421
193.5	-0.037588033	-0.037584037	-0.037585374	-0.037585896
194	-0.0055221148	-0.0055176247	-0.0055190891	-0.0055208884
194.5	0.026368158	0.026373097	0.026371514	0.026370306
195	0.057804025	0.057809377	0.057807687	0.0578053
195.5	0.088513336	0.088519058	0.088517235	0.088514947
196	0.11823304	0.11823909	0.11823715	0.11823446
196.5	0.14671158	0.14671791	0.14671582	0.14671239
197	0.17371109	0.17371766	0.1737154	0.17371244
197.5	0.19900951	0.1990163	0.19901383	0.19900968
198	0.22240248	0.22240945	0.22240675	0.22240335
198.5	0.24370502	0.24371216	0.24370921	0.24370494
199	0.26275305	0.26276035	0.26275713	0.26275314
199.5	0.27940465	0.27941209	0.27940862	0.27940466
200	0.29354112	0.29354867	0.29354497	0.29354049
200.5	0.30506776	0.3050754	0.30507148	0.30506784
201	0.31391447	0.31392216	0.31391807	0.31391351
201.5	0.32003608	0.32004377	0.32003953	0.32003597
202	0.32341241	0.32342005	0.32341569	0.3234116
202.5	0.32404817	0.32405571	0.32405124	0.32404761
203	0.32197254	0.32197993	0.32197536	0.32197215
203.5	0.3172386	0.31724582	0.31724114	0.31723766
204	0.30992251	0.30992953	0.30992475	0.3099225
204.5	0.3001225	0.30012929	0.30012442	0.30012162
205	0.28795763	0.28796419	0.28795924	0.28795775
205.5	0.27356646	0.27357276	0.27356776	0.27356615
206	0.25710544	0.25711147	0.25710643	0.25710548
206.5	0.23874729	0.23875303	0.238748	0.2387478
207	0.21867914	0.21868457	0.21867954	0.21867918
207.5	0.19710066	0.19710573	0.19710076	0.19710179
208	0.17422203	0.17422674	0.1742218	0.17422236
208.5	0.15026191	0.15026623	0.15026133	0.15026319
209	0.12544531	0.12544921	0.12544438	0.12544622
209.5	0.10000151	0.10000498	0.1000002	0.10000258
210	0.074161878	0.074164889	0.074160192	0.074163389
210.5	0.048157787	0.048160353	0.048155746	0.04815862
211	0.022218536	0.022220635	0.022216153	0.022220342
211.5	-0.0034306873	-0.0034290337	-0.003433352	-0.0034298134
212	-0.028570755	-0.028569566	-0.028573683	-0.02856913
212.5	-0.052990474	-0.052989741	-0.052993614	-0.052989276
213	-0.076488347	-0.076488069	-0.076491665	-0.076487239
213.5	-0.098874229	-0.098874408	-0.098877697	-0.098872735
214	-0.11997085	-0.11997148	-0.11997442	-0.11997025
214.5	-0.13961517	-0.13961625	-0.13961884	-0.13961375
215	-0.15765967	-0.15766118	-0.15766339	-0.15765931
215.5	-0.17397336	-0.17397528	-0.17397708	-0.17397247
216	-0.18844271	-0.18844502	-0.1884464	-0.18844229
216.5	-0.20097243	-0.20097507	-0.20097601	-0.20097231
217	-0.21148596	-0.21148891	-0.21148938	-0.21148545
217.5	-0.21992594	-0.21992914	-0.21992913	-0.21992644
218	-0.22625437	-0.22625777	-0.22625728	-0.22625406
218.5	-0.23045271	-0.23045625	-0.23045527	-0.23045342
219	-0.23252168	-0.23252531	-0.23252386	-0.23252192
219.5	-0.23248104	-0.23248469	-0.23248279	-0.2324816
220	-0.23036906	-0.23037268	-0.23037036	-0.23036997
220.5	-0.22624196	-0.22624548	-0.22624278	-0.22624232
221	-0.22017313	-0.22017648	-0.22017346	-0.22017445
221.5	-0.21225221	-0.21225533	-0.21225204	-0.2122526
222	-0.20258409	-0.20258688	-0.20258339	-0.20258532
222.5	-0.19128774	-0.19129013	-0.1912865	-0.19128841
223	-0.17849494	-0.17849688	-0.17849316	-0.17849565
223.5	-0.16434897	-0.16435041	-0.16434665	-0.16434994
224	-0.14900314	-0.14900404	-0.1490003	-0.14900329
224.5	-0.13261931	-0.13261966	-0.13261597	-0.13262027
225	-0.11536632	-0.11536609	-0.11536254	-0.11536619
225.5	-0.097418384	-0.097417567	-0.097414187	-0.097418884
226	-0.078953467	-0.07895208	-0.078948931	-0.078953385
226.5	-0.06015165	-0.060149717	-0.060146841	-0.060151422
227	-0.041193477	-0.041191036	-0.041188461	-0.041193545
227.5	-0.022258334	-0.022255433	-0.022253197	-0.022257498
228	-0.0035228446	-0.0035195453	-0.0035176449	-0.0035228532
228.5	0.014840684	0.014844288	0.014845864	0.014841696
229	0.032665767	0.032669611	0.032670857	0.032666125
229.5	0.049793184	0.049797149	0.04979811	0.049793906
230	0.066072335	0.066076313	0.066077015	0.066073146
230.5	0.081362516	0.081366389	0.081366881	0.081362748
231	0.095534095	0.095537744	0.09553806	0.095535063
231.5	0.10846958	0.10847289	0.10847308	0.10846945
232	0.12006456	0.12006744	0.12006753	0.12006516
232.5	0.13022856	0.1302309	0.13023093	0.13022833
233	0.13888569	0.13888742	0.13888745	0.1388855
233.5	0.14597527	0.1459763	0.14597637	0.14597506
234	0.15145218	0.15145246	0.15145263	0.15145116
234.5	0.15528722	0.15528669	0.15528701	0.15528685
235	0.15746715	0.15746577	0.15746629	0.15746561
235.5	0.15799476	0.15799251	0.15799328	0.15799389
236	0.15688867	0.15688554	0.1568866	0.15688708
236.5	0.15418303	0.15417903	0.15418041	0.15418145
237	0.14992712	0.14992226	0.14992397	0.14992574
237.5	0.14418471	0.14417902	0.1441811	0.14418258
238	0.13703341	0.13702694	0.13702937	0.13703218
238.5	0.12856381	0.12855663	0.12855942	0.12856165
239	0.11887855	0.11887072	0.11887386	0.11887726
239.5	0.10809123	0.10808283	0.10808631	0.1080896
240	0.096325299	0.096316399	0.096320224	0.096323863
240.5	0.083712761	0.083703448	0.083707591	0.083711933
241	0.070392891	0.070383253	0.07038771	0.070391549
241.5	0.056510832	0.056500958	0.056505687	0.056510702
242	0.042216153	0.042206132	0.042211105	0.042215363
242.5	0.02766137	0.027651282	0.027656464	0.027661611
243	0.013000443	0.012990356	0.012995711	0.013000602
243.5	-0.0016127432	-0.0016227427	-0.0016172556	-0.001612366
244	-0.016025895	-0.016035747	-0.016030176	-0.016024762
244.5	-0.030089808	-0.030099435	-0.030093826	-0.030089243
245	-0.043659836	-0.043669188	-0.043663574	-0.043658099
245.5	-0.056597314	-0.056606324	-0.056600757	-0.056596317
246	-0.068770922	-0.068779534	-0.06877405	-0.068769134
246.5	-0.080057983	-0.080066162	-0.080060794	-0.080056396
247	-0.090345667	-0.090353379	-0.090348146	-0.090344224
247.5	-0.099532105	-0.099539321	-0.099534253	-0.099530117
248	-0.1075274	-0.1075341	-0.10752921	-0.10752636
248.5	-0.11425449	-0.11426065	-0.11425598	-0.11425262
249	-0.11964995	-0.11965556	-0.11965112	-0.11964914
249.5	-0.12366458	-0.12366962	-0.12366542	-0.12366341
250	-0.12626389	-0.12626835	-0.12626442	-0.12626317
250.5	-0.12742846	-0.12743233	-0.12742868	-0.12742831
251	-0.12715411	-0.12715738	-0.127154	-0.12715362
251.5	-0.12545191	-0.12545457	-0.12545148	-0.12545267
252	-0.12234809	-0.12235013	-0.12234734	-0.12234822
252.5	-0.11788375	-0.11788517	-0.11788266	-0.11788504
253	-0.11211441	-0.1121152	-0.11211297	-0.11211552
253.5	-0.10510945	-0.1051096	-0.10510765	-0.10511093
254	-0.096951358	-0.096950865	-0.096949206	-0.096953472
254.5	-0.087734909	-0.087733781	-0.087732409	-0.087736527
255	-0.077566134	-0.077564373	-0.077563282	-0.077568874
255.5	-0.066561227	-0.066558832	-0.066558034	-0.066563155
256	-0.054845318	-0.054842296	-0.054841795	-0.054848092
256.5	-0.042551157	-0.042547524	-0.04254731	-0.042553552
257	-0.029817712	-0.029813479	-0.029813569	-0.029820054
257.5	-0.016788691	-0.016783864	-0.016784262	-0.016791413
258	-0.0036110236	-0.0036056363	-0.0036063401	-0.0036128236
258.5	0.0095667161	0.0095726388	0.0095716234	0.0095641359
259	0.022595895	0.022602329	0.022600991	0.022594461
259.5	0.03532942	0.035336329	0.03533465	0.035327554
260	0.047623331	0.04763067	0.047628655	0.047622069
260.5	0.059338355	0.059346085	0.05934371	0.059337543
261	0.070341436	0.070349517	0.070346764	0.070340409
261.5	0.080507183	0.080515556	0.080512424	0.08050735
262	0.089719266	0.089727878	0.089724355	0.089718809
262.5	0.097871699	0.0978805	0.097876582	0.097872472
263	0.10487004	0.10487896	0.10487465	0.10487052
263.5	0.11063245	0.11064143	0.11063673	0.11063345
264	0.11509064	0.11509963	0.11509454	0.11509216
264.5	0.11819069	0.11819961	0.11819415	0.11819182
265	0.11989365	0.11990244	0.11989662	0.11989588
265.5	0.12017609	0.12018467	0.12017852	0.12017751
266	0.11903037	0.11903869	0.11903223	0.11903275
266.5	0.11646485	0.11647285	0.1164661	0.11646677
267	0.11250383	0.11251145	0.11250445	0.11250589
267.5	0.10718739	0.10719457	0.10718736	0.10718976
268	0.10057101	0.10057772	0.10057033	0.10057262
268.5	0.092725075	0.092731254	0.092723742	0.0927275
269	0.083734123	0.083739742	0.083732153	0.083735453
269.5	0.073696043	0.073701059	0.07369346	0.073697987
270	0.062721045	0.062725446	0.062717873	0.062722352
270.5	0.050930529	0.050934297	0.050926817	0.050931629
271	0.038455801	0.03845892	0.038451582	0.038457103
271.5	0.025436694	0.025439165	0.025432024	0.025436992
272	0.012020073	0.012021908	0.012015009	0.012021093
272.5	-0.0016417388	-0.0016405229	-0.0016471466	-0.0016418777
273	-0.015392608	-0.015392003	-0.015398278	-0.015392236
273.5	-0.029074287	-0.029074246	-0.029080164	-0.029074453
274	-0.042528146	-0.042528629	-0.04253415	-0.042528568
274.5	-0.055596923	-0.055597893	-0.055602981	-0.055596963
275	-0.068126462	-0.068127864	-0.068132507	-0.068127424
275.5	-0.079967443	-0.079969214	-0.07997339	-0.079967501
276	-0.090977053	-0.090979135	-0.090982846	-0.090978035
276.5	-0.10102061	-0.10102295	-0.10102618	-0.10102094
277	-0.10997312	-0.10997564	-0.1099784	-0.10997365
277.5	-0.11772069	-0.11772332	-0.11772563	-0.11772133
278	-0.1241619	-0.12416457	-0.12416645	-0.12416182
278.5	-0.12920898	-0.12921164	-0.12921311	-0.12920964
279	-0.13278892	-0.13279149	-0.13279259	-0.13278844
279.5	-0.13484435	-0.13484677	-0.13484752	-0.13484454
280	-0.13533428	-0.1353365	-0.13533693	-0.13533372
280.5	-0.13423473	-0.1342367	-0.13423686	-0.13423412
281	-0.13153909	-0.13154076	-0.13154067	-0.13153858
281.5	-0.12725833	-0.12725966	-0.12725937	-0.12725696
282	-0.12142104	-0.121422	-0.12142154	-0.12142041
282.5	-0.11407325	-0.11407381	-0.11407322	-0.1140715
283	-0.10527806	-0.10527821	-0.10527752	-0.10527699
283.5	-0.095115112	-0.095114845	-0.095114082	-0.095113469
284	-0.083679864	-0.083679183	-0.083678376	-0.083678208
284.5	-0.07108266	-0.071081573	-0.071080734	-0.071081372
285	-0.057447676	-0.057446186	-0.057445347	-0.057445661
285.5	-0.042911682	-0.042909824	-0.042908982	-0.042910669
286	-0.027622674	-0.027620476	-0.027619627	-0.027620815
286.5	-0.011738364	-0.011735857	-0.011735016	-0.011737384
287	0.0045754322	0.0045782132	0.0045790629	0.0045766255
287.5	0.021146518	0.02114952	0.021150393	0.021147563
288	0.037798111	0.037801287	0.037802199	0.037798444
288.5	0.054350699	0.054354016	0.054354978	0.054351586
289	0.070623943	0.070627334	0.070628369	0.070623601
289.5	0.086438597	0.086442014	0.086443158	0.086438896
290	0.10161843	0.10162183	0.10162309	0.10161778
290.5	0.11599214	0.11599547	0.11599688	0.1159915
291	0.12939519	0.12939839	0.12939999	0.12939445
291.5	0.14167163	0.14167466	0.14167646	0.14167008
292	0.15267582	0.15267866	0.15268068	0.15267493
292.5	0.16227407	0.16227665	0.16227892	0.16227202
293	0.17034609	0.17034838	0.17035092	0.17034478
293.5	0.17678643	0.1767884	0.17679122	0.17678442
294	0.18150567	0.18150729	0.1815104	0.18150379
294.5	0.18443151	0.18443275	0.18443616	0.18442987
295	0.18550962	0.18551047	0.18551416	0.18550737
295.5	0.1847044	0.18470483	0.18470881	0.18470313
296	0.18199945	0.18199945	0.18200369	0.18199734
296.5	0.17739791	0.17739747	0.17740196	0.17739679
297	0.17092257	0.17092168	0.17092638	0.17092114
297.5	0.16261575	0.1626144	0.1626193	0.16261464
298	0.15253904	0.15253725	0.1525423	0.15253855
298.5	0.1407728	0.14077056	0.14077573	0.14077187
299	0.12741542	0.12741273	0.12741799	0.12741573
299.5	0.11258248	0.11257935	0.11258464	0.11258214
300	0.096405646	0.096402084	0.096407372	0.09640637
300.5	0.079031424	0.079027427	0.07903267	0.079032025
301	0.060619778	0.060615375	0.060620517	0.060620637
301.5	0.041342563	0.041337768	0.041342767	0.04134413
302	0.021381846	0.021376668	0.021381478	0.02138285
302.5	0.00092811337	0.00092256654	0.00092717244	0.00093026943
303	-0.01982162	-0.019827506	-0.019823166	-0.019820239
303.5	-0.040665774	-0.040671977	-0.040667924	-0.040663583
304	-0.061400223	-0.061406742	-0.06140298	-0.061398294
304.5	-0.081820356	-0.081827147	-0.081823724	-0.081818533
305	-0.10172314	-0.10173017	-0.10172708	-0.10172081
305.5	-0.12090917	-0.12091643	-0.12091369	-0.12090777
306	-0.13918473	-0.13919219	-0.13918979	-0.1391825
306.5	-0.15636375	-0.15637137	-0.15636931	-0.15636258
307	-0.17226972	-0.17227747	-0.17227575	-0.17226815
307.5	-0.18673752	-0.18674537	-0.18674395	-0.18673643
308	-0.19961512	-0.19962303	-0.19962191	-0.19961455
308.5	-0.21076519	-0.21077311	-0.21077226	-0.21076432
309	-0.22006649	-0.22007439	-0.22007377	-0.22006684
309.5	-0.22741521	-0.22742304	-0.22742263	-0.22741494
310	-0.23272605	-0.23273377	-0.23273352	-0.23272699
310.5	-0.23593316	-0.23594072	-0.2359406	-0.23593391
311	-0.23699085	-0.2369982	-0.23699818	-0.23699207
311.5	-0.23587416	-0.23588126	-0.2358813	-0.23587603
312	-0.23257917	-0.23258598	-0.23258604	-0.23258065
312.5	-0.22712311	-0.22712957	-0.22712962	-0.2271258
313	-0.21954428	-0.21955035	-0.21955035	-0.21954625
313.5	-0.20990173	-0.20990736	-0.2099073	-0.2099047
314	-0.19827476	-0.19827992	-0.19827977	-0.19827744
314.5	-0.18476221	-0.18476684	-0.18476658	-0.18476503
315	-0.16948152	-0.1694856	-0.16948522	-0.16948482
315.5	-0.15256766	-0.15257116	-0.15257064	-0.15257023
316	-0.13417185	-0.13417473	-0.13417408	-0.13417534
316.5	-0.11446011	-0.11446236	-0.11446156	-0.11446259
317	-0.09361169	-0.093613289	-0.093612352	-0.093614773
317.5	-0.071817334	-0.071818266	-0.071817209	-0.071819892
318	-0.049277459	-0.049277711	-0.049276545	-0.049279727
318.5	-0.026200217	-0.026199803	-0.026198551	-0.026202748
319	-0.0027994839	-0.0027984107	-0.002797078	-0.0028009204
319.5	0.020707209	0.020708947	0.020710307	0.020705107
320	0.044100781	0.044103144	0.044104525	0.044099904
320.5	0.067162726	0.067165687	0.06716707	0.067161529
321	0.089677229	0.089680763	0.089682093	0.089676632
321.5	0.11143326	0.11143733	0.1114386	0.11143319
322	0.13222663	0.13223118	0.13223235	0.13222631
322.5	0.15186196	0.15186694	0.15186798	0.15186283
323	0.17015457	0.17015994	0.17016082	0.17015478
323.5	0.18693228	0.18693797	0.18693868	0.18693364
324	0.2020371	0.20204305	0.20204356	0.20203814
324.5	0.2153267	0.21533285	0.21533313	0.21532813
325	0.22667585	0.22668214	0.22668218	0.22667776
325.5	0.23597759	0.23598395	0.23598373	0.23597898
326	0.24314427	0.24315065	0.24315016	0.24314669
326.5	0.2481084	0.24811474	0.24811397	0.24810994
327	0.2508233	0.25082954	0.25082847	0.25082568
327.5	0.25126351	0.2512696	0.25126824	0.25126541
328	0.24942509	0.24943098	0.24942932	0.249427
328.5	0.24532557	0.24533123	0.24532928	0.2453278
329	0.23900386	0.23900926	0.239007	0.23900524
329.5	0.23051979	0.23052489	0.23052234	0.23052198
330	0.21995355	0.21995834	0.21995549	0.21995463
330.5	0.20740493	0.20740941	0.20740626	0.20740658
331	0.19299232	0.19299648	0.19299303	0.19299337
331.5	0.17685155	0.17685539	0.17685165	0.17685235
332	0.15913462	0.15913816	0.15913415	0.15913568
332.5	0.14000819	0.14001147	0.14000715	0.14000822
333	0.11965199	0.11965503	0.11965043	0.11965277
333.5	0.098257091	0.098259912	0.09825505	0.098256742
334	0.076024055	0.076026716	0.076021562	0.076024186
334.5	0.053161021	0.053163572	0.053158148	0.053160669
335	0.029881711	0.029884177	0.029878489	0.02988104
335.5	0.0064033805	0.0064058368	0.0063998781	0.0064031194
336	-0.017055246	-0.017052746	-0.017058972	-0.017056488
336.5	-0.040276062	-0.040273476	-0.040279963	-0.040276439
337	-0.063043653	-0.063040932	-0.063047646	-0.063044988
337.5	-0.085147332	-0.085144417	-0.085151377	-0.085148119
338	-0.10638313	-0.10637998	-0.10638716	-0.10638415
338.5	-0.12655574	-0.12655233	-0.12655969	-0.12655701
339	-0.14548031	-0.14547659	-0.14548413	-0.14548091
339.5	-0.1629842	-0.16298015	-0.16298783	-0.16298566
340	-0.1789086	-0.17890422	-0.17891201	-0.17890903
340.5	-0.19310998	-0.19310526	-0.19311311	-0.19311116
341	-0.20546142	-0.20545636	-0.20546423	-0.20546198
341.5	-0.21585377	-0.21584839	-0.21585623	-0.21585432
342	-0.22419664	-0.22419098	-0.22419872	-0.22419742
342.5	-0.23041921	-0.23041329	-0.23042089	-0.23041914
343	-0.23447082	-0.2344647	-0.23447207	-0.23447155
343.5	-0.23632142	-0.23631515	-0.23632223	-0.23632106
344	-0.23596178	-0.23595544	-0.23596215	-0.23596206
344.5	-0.23340353	-0.23339718	-0.23340344	-0.23340323
345	-0.22867894	-0.22867268	-0.22867841	-0.2286785
345.5	-0.22184061	-0.22183452	-0.22183965	-0.22184049
346	-0.21296086	-0.21295505	-0.21295948	-0.21295985
346.5	-0.20213102	-0.20212558	-0.20212924	-0.20213085
347	-0.18946045	-0.18945548	-0.18945829	-0.18945925
347.5	-0.17507548	-0.17507108	-0.17507297	-0.1750749
348	-0.15911815	-0.15911442	-0.15911532	-0.15911716
348.5	-0.14174479	-0.14174183	-0.14174167	-0.14174362
349	-0.1231245	-0.12312238	-0.12312114	-0.1231238
349.5	-0.1034375	-0.10343632	-0.10343394	-0.10343592
350	-0.08287339	-0.082873219	-0.082869655	-0.082872735
350.5	-0.061629278	-0.06163016	-0.061625433	-0.061627698
351	-0.039907924	-0.039909924	-0.039903996	-0.039906952
351.5	-0.017915772	-0.017918924	-0.017911817	-0.01791455
352	0.0041390217	0.0041347031	0.0041429609	0.0041404684
352.5	0.02604857	0.026043089	0.026052456	0.02604941
353	0.047607233	0.047600588	0.047611005	0.047608961
353.5	0.068613561	0.068605783	0.068617194	0.068614319
354	0.088872196	0.088863346	0.088875637	0.088873804
354.5	0.1081957	0.10818583	0.10819892	0.10819676
355	0.12640632	0.1263955	0.12640927	0.1264075
355.5	0.14333763	0.14332596	0.14334028	0.14333912
356	0.15883606	0.15882366	0.15883838	0.15883685
356.5	0.17276233	0.1727493	0.1727643	0.17276404
357	0.1849927	0.18497919	0.18499429	0.18499344
357.5	0.19542011	0.19540626	0.1954213	0.19542163
358	0.20395508	0.20394104	0.20395585	0.20395613
358.5	0.21052655	0.21051247	0.21052689	0.21052761
359	0.21508244	0.21506848	0.21508235	0.21508388
359.5	0.21759008	0.21757641	0.21758955	0.21759074
360	0.21803645	0.21802322	0.21803547	0.21803801
360.5	0.21642819	0.21641556	0.21642678	0.21642877
361	0.21279149	0.2127796	0.21278964	0.21279273
361.5	0.2071717	0.20716071	0.20716944	0.20717251
362	0.19963289	0.19962292	0.19963023	0.19963354
362.5	0.19025707	0.19024824	0.19025403	0.19025812
363	0.17914338	0.1791358	0.17913999	0.17914349
363.5	0.16640705	0.16640081	0.16640332	0.166408
364	0.15217819	0.15217337	0.15217417	0.15217809
364.5	0.13660055	0.13659718	0.13659626	0.13660094
365	0.11982997	0.11982811	0.11982545	0.11982992
365.5	0.10203292	0.10203259	0.10202821	0.10203251
366	0.083384795	0.08338597	0.083379934	0.083384768
366.5	0.064068216	0.064070885	0.06406326	0.064067112
367	0.04427121	0.044275333	0.044266187	0.044270858
367.5	0.024185389	0.024190898	0.024180354	0.024183943
368	0.0040040738	0.0040108803	0.0039990734	0.0040029791
368.5	-0.016079574	-0.016071555	-0.0160845	-0.016081068
369	-0.035874423	-0.035865303	-0.035879213	-0.03587642
369.5	-0.055193215	-0.05518314	-0.055197836	-0.055194771
370	-0.073854352	-0.073843443	-0.073858748	-0.073857026
370.5	-0.09168364	-0.091672044	-0.091687766	-0.091685549
371	-0.10851593	-0.10850382	-0.10851975	-0.10851884
371.5	-0.12419671	-0.12418423	-0.12420016	-0.12419928
372	-0.13858349	-0.13857081	-0.13858655	-0.13858627
372.5	-0.15154722	-0.1515345	-0.15154984	-0.15155048
373	-0.1629734	-0.16296083	-0.16297555	-0.162976
373.5	-0.17276318	-0.1727509	-0.17276483	-0.17276677
374	-0.18083422	-0.18082239	-0.18083534	-0.18083687
374.5	-0.18712142	-0.18711019	-0.187122	-0.18712481
375	-0.19157749	-0.19156699	-0.19157749	-0.19158041
375.5	-0.19417328	-0.19416364	-0.1941727	-0.19417606
376	-0.19489802	-0.19488937	-0.19489686	-0.19490114
376.5	-0.19375933	-0.19375175	-0.19375757	-0.19376148
377	-0.19078302	-0.19077661	-0.19078068	-0.19078592
377.5	-0.18601279	-0.1860076	-0.18600986	-0.18601451
378	-0.17950966	-0.17950574	-0.17950617	-0.17951179
378.5	-0.17135132	-0.17134872	-0.17134729	-0.17135284
379	-0.16163127	-0.16163001	-0.16162674	-0.16163232
379.5	-0.15045782	-0.15045789	-0.1504528	-0.15045907
380	-0.13795293	-0.1379543	-0.13794748	-0.13795296
380.5	-0.12425091	-0.12425356	-0.12424507	-0.12425153
381	-0.10949709	-0.10950098	-0.10949091	-0.10949644
381.5	-0.09384626	-0.093851315	-0.093839811	-0.093845836
382	-0.077461106	-0.077467255	-0.077454437	-0.077460096
382.5	-0.060510541	-0.060517702	-0.060503734	-0.060508921
383	-0.043167988	-0.043176061	-0.043161099	-0.04316665
383.5	-0.025609624	-0.025618493	-0.025602737	-0.025607065
384	-0.0080126007	-0.0080221652	-0.0080057877	-0.0080107091
384.5	0.0094467402	0.0094366	0.0094534051	0.0094497356
385	0.026594632	0.026584053	0.02660106	0.026597329
385.5	0.043261619	0.043250713	0.043267747	0.043264606
386	0.059284249	0.059273141	0.059289988	0.059287717
386.5	0.074506685	0.074495504	0.074511967	0.074509535
387	0.088782253	0.088771129	0.088787006	0.088786074
387.5	0.10197488	0.10196392	0.10197903	0.10197773
388	0.11396042	0.11394975	0.11396392	0.11396399
388.5	0.12462787	0.1246176	0.12463065	0.12463089
389	0.13388043	0.13387064	0.13388245	0.13388327
389.5	0.14163641	0.14162722	0.14163763	0.14163947
390	0.14783003	0.14782152	0.14783041	0.14783206
390.5	0.15241201	0.15240425	0.15241153	0.15241468
391	0.15534996	0.15534302	0.1553486	0.15535135
391.5	0.15662869	0.15662264	0.15662646	0.15663041
392	0.15625029	0.15624516	0.15624719	0.15625126
392.5	0.15423399	0.15422983	0.15423003	0.15423442
393	0.15061593	0.15061278	0.15061115	0.15061644
393.5	0.14544872	0.14544659	0.14544316	0.14544794
394	0.13880081	0.1387997	0.13879451	0.13880054
394.5	0.13075573	0.13075565	0.13074875	0.1307541
395	0.12141116	0.12141211	0.12140357	0.12140972
395.5	0.11087787	0.11087983	0.11086974	0.11087577
396	0.099278531	0.099281476	0.099269959	0.099275828
396.5	0.086746373	0.086750281	0.08673744	0.086743909
397	0.073423777	0.073428606	0.073414589	0.073420106
397.5	0.059460755	0.059466465	0.059451415	0.059457771
398	0.045013356	0.045019908	0.045003962	0.045009282
398.5	0.030242015	0.030249355	0.030232694	0.030238318
399	0.015309858	0.015317921	0.015300704	0.015305893
399.5	0.00038098601	0.00038972444	0.00037211905	0.00037665337
400	-0.014381256	-0.014371902	-0.014389729	-0.014384913
400.5	-0.02881599	-0.0288061	-0.028823969	-0.028820507
401	-0.042766497	-0.042756126	-0.042773869	-0.042769937
401.5	-0.056081855	-0.056071071	-0.056088538	-0.056085916
402	-0.068618521	-0.0686074	-0.068624419	-0.068621876
402.5	-0.080241831	-0.080230451	-0.080246866	-0.080244934
403	-0.090827408	-0.090815835	-0.090831512	-0.090830566
403.5	-0.10026246	-0.10025076	-0.10026556	-0.10026447
404	-0.10844694	-0.10843521	-0.10844901	-0.10844947
404.5	-0.11529462	-0.11528292	-0.11529561	-0.11529573
405	-0.12073395	-0.12072237	-0.12073385	-0.1207353
405.5	-0.12470883	-0.12469744	-0.12470762	-0.12470928
406	-0.12717918	-0.12716804	-0.12717685	-0.12717902
406.5	-0.12812131	-0.12811052	-0.12811791	-0.1281211
407	-0.12752825	-0.12751787	-0.12752379	-0.12752667
407.5	-0.12540973	-0.12539983	-0.12540424	-0.12540856
408	-0.12179209	-0.12178274	-0.12178564	-0.12178948
408.5	-0.11671801	-0.11670929	-0.11671067	-0.11671555
409	-0.11024606	-0.11023803	-0.1102379	-0.11024283
409.5	-0.10245003	-0.10244275	-0.10244116	-0.10244619
410	-0.093418194	-0.093411724	-0.093408687	-0.093414509
410.5	-0.083252337	-0.083246737	-0.083242308	-0.083247421
411	-0.072066691	-0.072062002	-0.072056253	-0.072062423
411.5	-0.05998672	-0.059982998	-0.059975981	-0.059981314
412	-0.047147783	-0.047145069	-0.047136876	-0.047142754
412.5	-0.033693702	-0.033692022	-0.033682736	-0.033688342
413	-0.01977523	-0.019774617	-0.019764334	-0.019769512
413.5	-0.0055484524	-0.0055489333	-0.0055377469	-0.0055433605
414	0.0088268755	0.0088252886	0.0088372803	0.008832837
414.5	0.02318903	0.023186343	0.023199006	0.023193931
415	0.037376043	0.037372243	0.037385497	0.037381612
415.5	0.051227431	0.05122253	0.051236253	0.051232284
416	0.064585912	0.064579937	0.064594012	0.064590573
416.5	0.07729909	0.077292064	0.077306388	0.0773038
417	0.089221097	0.08921305	0.089227513	0.089224713
417.5	0.10021416	0.10020514	0.10021964	0.1002183
418	0.11015008	0.11014015	0.11015457	0.11015283
418.5	0.11891166	0.11890086	0.11891513	0.11891469
419	0.12639394	0.12638235	0.12639635	0.12639605
419.5	0.13250536	0.13249307	0.13250671	0.13250693
420	0.13716882	0.13715589	0.13716911	0.13717031
420.5	0.14032248	0.14030901	0.14032172	0.14032263
421	0.14192051	0.14190659	0.14191873	0.14192107
421.5	0.14193362	0.14191935	0.14193085	0.1419327
422	0.14034941	0.1403349	0.1403457	0.14034866
422.5	0.13717261	0.13715796	0.13716802	0.13717102
423	0.13242504	0.13241037	0.13241964	0.13242283
423.5	0.12614549	0.1261309	0.12613935	0.12614335
424	0.11838935	0.11837496	0.11838254	0.11838592
424.5	0.10922809	0.109214	0.10922071	0.10922522
425	0.09874859	0.098734911	0.098740729	0.09874446
425.5	0.087052285	0.087039125	0.087044045	0.087048444
426	0.074254149	0.074241613	0.074245617	0.07424981
426.5	0.060481556	0.060469725	0.060472833	0.060476747
427	0.045872991	0.04586197	0.045864175	0.045868621
427.5	0.030576649	0.030566525	0.030567826	0.030571247
428	0.014748928	0.014739769	0.014740206	0.014744407
428.5	-0.0014471722	-0.0014552951	-0.0014557211	-0.0014525742
429	-0.017843724	-0.017850743	-0.017852009	-0.017848579
429.5	-0.034269601	-0.034275463	-0.034277546	-0.03427451
430	-0.050552249	-0.050556926	-0.050559793	-0.050557375
430.5	-0.066519476	-0.06652292	-0.066526539	-0.066523746
431	-0.082001246	-0.082003432	-0.082007788	-0.08200624
431.5	-0.096831457	-0.096832382	-0.096837424	-0.096835254
432	-0.11084969	-0.11084934	-0.11085504	-0.11085398
432.5	-0.12390288	-0.12390127	-0.1239076	-0.12390641
433	-0.13584697	-0.13584412	-0.13585102	-0.13585017
433.5	-0.14654843	-0.14654436	-0.14655181	-0.14655167
434	-0.15588567	-0.15588041	-0.15588837	-0.15588774
434.5	-0.1637504	-0.16374399	-0.16375242	-0.16375299
435	-0.17004875	-0.17004125	-0.1700501	-0.17004996
435.5	-0.17470237	-0.17469385	-0.17470308	-0.17470385
436	-0.17764929	-0.1776398	-0.17764938	-0.17764996
436.5	-0.17884463	-0.17883425	-0.17884413	-0.17884474
437	-0.17826115	-0.17824995	-0.17826009	-0.17826131
437.5	-0.17588962	-0.1758777	-0.17588805	-0.1758885
438	-0.17173902	-0.17172646	-0.17173698	-0.17173843
438.5	-0.16583652	-0.16582341	-0.16583405	-0.16583459
439	-0.15822729	-0.15821373	-0.15822445	-0.1582256
439.5	-0.14897416	-0.14896024	-0.14897099	-0.14897183
440	-0.13815701	-0.13814284	-0.13815358	-0.13815414
440.5	-0.12587213	-0.12585779	-0.12586848	-0.12586953
441	-0.11223123	-0.11221684	-0.11222741	-0.11222747
441.5	-0.097360444	-0.097346092	-0.097356508	-0.097357403
442	-0.08139909	-0.081384863	-0.081395079	-0.081394987
442.5	-0.064498342	-0.064484349	-0.064494308	-0.064494645
443	-0.046819747	-0.04680608	-0.046815735	-0.046815785
443.5	-0.028533646	-0.028520387	-0.028529686	-0.028529327
444	-0.0098174966	-0.0098047316	-0.0098136408	-0.0098138374
444.5	0.0091458849	0.0091580668	0.0091496189	0.0091504203
445	0.028170138	0.028181661	0.028173712	0.028173625
445.5	0.047067216	0.047078025	0.047070609	0.047071372
446	0.065649273	0.065659284	0.06565247	0.065652765
446.5	0.083730545	0.0837397	0.083733515	0.083733851
447	0.10112923	0.10113748	0.10113197	0.10113265
447.5	0.11766932	0.11767662	0.11767182	0.11767167
448	0.13318239	0.13318869	0.13318466	0.13318533
448.5	0.14750934	0.14751461	0.14751136	0.14751094
449	0.16050199	0.1605062	0.16050376	0.1605039
449.5	0.17202461	0.17202774	0.17202615	0.17202569
450	0.18195537	0.18195741	0.18195668	0.18195592
450.5	0.19018756	0.19018851	0.19018867	0.19018811
451	0.19663076	0.19663062	0.19663166	0.19663001
451.5	0.20121177	0.20121054	0.20121248	0.20121149
452	0.20387543	0.20387313	0.20387597	0.20387374
452.5	0.20458524	0.20458189	0.20458563	0.20458374
453	0.20332378	0.20331942	0.20332403	0.20332153
453.5	0.20009298	0.20008765	0.20009312	0.20009013
454	0.19491418	0.19490791	0.19491422	0.19491149
454.5	0.18782795	0.18782081	0.18782792	0.18782403
455	0.17889382	0.17888586	0.17889373	0.17889054
455.5	0.16818972	0.16818099	0.16818958	0.16818527
456	0.15581128	0.15580186	0.15581111	0.1558072
456.5	0.14187099	0.14186096	0.14187081	0.14186654
457	0.1264971	0.12648654	0.12649692	0.12649227
457.5	0.10983245	0.10982142	0.10983228	0.10982821
458	0.092033079	0.092021682	0.092032923	0.092027936
458.5	0.073266769	0.073255097	0.07326664	0.073262662
459	0.053711412	0.053699547	0.053711319	0.053706609
459.5	0.033553301	0.033541335	0.033553236	0.033549205
460	0.012985328	0.012973361	0.012985312	0.012981402
460.5	-0.0077948912	-0.0078067646	-0.0077948773	-0.0077988556
461	-0.02858694	-0.028598648	-0.028586888	-0.028589815
461.5	-0.049189556	-0.049200989	-0.049189471	-0.049192944
462	-0.069402604	-0.069413674	-0.0694025	-0.069404572
462.5	-0.089029037	-0.08903967	-0.089028903	-0.089031265
463	-0.10787683	-0.10788695	-0.1078767	-0.1078781
463.5	-0.1257609	-0.12577041	-0.12576075	-0.12576158
464	-0.14250488	-0.14251371	-0.14250474	-0.14250542
464.5	-0.15794292	-0.15795103	-0.1579428	-0.15794208
465	-0.17192131	-0.17192863	-0.17192122	-0.17192083
465.5	-0.18430004	-0.18430651	-0.18429999	-0.18429804
466	-0.19495415	-0.19495975	-0.19495415	-0.19495227
466.5	-0.20377504	-0.20377972	-0.2037751	-0.20377227
467	-0.21067154	-0.21067527	-0.21067167	-0.21066812
467.5	-0.21557085	-0.21557362	-0.21557106	-0.21556748
468	-0.21841931	-0.2184211	-0.2184196	-0.21841464
468.5	-0.21918291	-0.21918374	-0.2191833	-0.21917882
469	-0.21784776	-0.21784763	-0.21784825	-0.21784243
469.5	-0.21442019	-0.21441911	-0.21442078	-0.21441521
470	-0.20892676	-0.20892477	-0.20892746	-0.20892134
470.5	-0.20141406	-0.2014112	-0.20141487	-0.20140827
471	-0.19194828	-0.19194459	-0.1919492	-0.19194303
471.5	-0.18061463	-0.18061015	-0.18061565	-0.18060849
472	-0.16751651	-0.16751132	-0.16751763	-0.16751141
472.5	-0.1527746	-0.15276877	-0.15277582	-0.1527688
473	-0.13652569	-0.13651926	-0.13652698	-0.13652063
473.5	-0.11892136	-0.11891445	-0.11892274	-0.11891646
474	-0.10012662	-0.10011929	-0.10012805	-0.10012174
474.5	-0.080318232	-0.08031057	-0.080319717	-0.080314442
475	-0.059683104	-0.059675196	-0.059684627	-0.059678841
475.5	-0.038416456	-0.038408403	-0.038417988	-0.038413644
476	-0.016719954	-0.016711848	-0.016721498	-0.016716885
476.5	0.0052002244	0.0052083106	0.0051987051	0.0052022755
477	0.027135379	0.027143336	0.027133893	0.027136865
477.5	0.048876301	0.04888404	0.04887487	0.048877602
478	0.070215287	0.070222732	0.070213936	0.070215217
478.5	0.090948152	0.090955219	0.090946887	0.090948431
479	0.1108762	0.1108828	0.11087506	0.11087495
479.5	0.12980815	0.12981422	0.12980713	0.12980705
480	0.14756198	0.14756746	0.14756111	0.14755998
480.5	0.16396672	0.16397153	0.16396601	0.16396412
481	0.17886406	0.17886816	0.17886353	0.17886149
481.5	0.19210995	0.1921133	0.19210961	0.19210614
482	0.20357595	0.2035785	0.20357581	0.20357273
482.5	0.21315051	0.21315223	0.21315057	0.21314607
483	0.22074003	0.22074091	0.22074031	0.220736
483.5	0.22626982	0.22626985	0.22627031	0.22626534
484	0.22968479	0.22968396	0.2296855	0.22968
484.5	0.23095	0.23094832	0.23095092	0.23094574
485	0.23005103	0.23004851	0.23005215	0.23004591
485.5	0.22699411	0.22699077	0.22699542	0.22699003
486	0.22180607	0.22180194	0.22180756	0.22180126
486.5	0.21453409	0.21452921	0.21453575	0.21453004
487	0.20524528	0.20523969	0.20524708	0.20524132
487.5	0.19402599	0.19401976	0.19402792	0.19402204
488	0.18098104	0.18097423	0.18098308	0.1809781
488.5	0.16623268	0.16622533	0.1662348	0.16622921
489	0.14991943	0.14991163	0.14992159	0.14991733
489.5	0.13219474	0.13218657	0.13219693	0.13219226
490	0.11322554	0.11321706	0.11322771	0.113224
490.5	0.093190603	0.093181899	0.09319273	0.093189467
491	0.072278855	0.072270023	0.072280912	0.072277805
491.5	0.050687545	0.050678672	0.050689488	0.050687691
492	0.028620349	0.028611502	0.02862217	0.028620004
492.5	0.0062854178	0.0062767058	0.0062870654	0.0062864512
493	-0.01610663	-0.016115118	-0.016105172	-0.016105939
493.5	-0.038344726	-0.038352913	-0.038343486	-0.038343262
494	-0.060219382	-0.060227182	-0.060218393	-0.060217532
494.5	-0.081524702	-0.081532021	-0.081523968	-0.081523019
495	-0.10206035	-0.10206711	-0.10205991	-0.10205761
495.5	-0.12163349	-0.12163962	-0.12163334	-0.12163149
496	-0.14006059	-0.14006602	-0.14006075	-0.14005751
496.5	-0.15716925	-0.15717389	-0.15716972	-0.15716673
497	-0.17279975	-0.17280356	-0.17280054	-0.17279687
497.5	-0.18680668	-0.18680958	-0.18680779	-0.18680363
498	-0.19906024	-0.19906218	-0.19906166	-0.19905778
498.5	-0.20944751	-0.20944844	-0.20944922	-0.20944427
499	-0.2178735	-0.2178734	-0.2178755	-0.21787136
499.5	-0.22426207	-0.22426089	-0.22426433	-0.22425921
500	-0.2285566	-0.22855432	-0.22855911	-0.22855455


==> graphics/data/Galerkin5440_r100_QuadOutputs.dat <==
0	0	0	0	0
0.5	4.1644539e-09	4.1987337e-09	4.1820235e-09	4.2777884e-09
1	6.4069781e-07	6.4126166e-07	6.4062714e-07	6.4272486e-07
1.5	8.888791e-06	8.8906909e-06	8.88843e-06	8.8967691e-06
2	5.1674893e-05	5.167702e-05	5.1674725e-05	5.1704455e-05
2.5	0.00019483834	0.00019483834	0.00019483736	0.00019486615
3	0.00055471894	0.00055471577	0.00055472105	0.00055476436
3.5	0.001296642	0.0012966291	0.001296646	0.0012966793
4	0.0026157838	0.0026157541	0.0026157749	0.0026157103
4.5	0.0046802383	0.0046801839	0.0046802101	0.0046801241
5	0.0076031949	0.0076031231	0.0076032057	0.0076030295
5.5	0.011396056	0.011395966	0.011396011	0.011395735
6	0.015951709	0.015951604	0.015951667	0.015951288
6.5	0.021078011	0.021077925	0.02107801	0.021077927
7	0.026491367	0.026491335	0.026491264	0.026491045
7.5	0.031882974	0.03188296	0.031882778	0.031882906
8	0.03698285	0.036982822	0.036982745	0.036983048
8.5	0.041599453	0.041599413	0.041599322	0.041599353
9	0.045668205	0.045668133	0.045668012	0.045668605
9.5	0.049234924	0.049234772	0.049234665	0.049235231
10	0.052408871	0.052408637	0.052408493	0.05240899
10.5	0.055354069	0.055353867	0.055353765	0.055354548
11	0.058207335	0.058207336	0.058207133	0.058207551
11.5	0.061074834	0.06107511	0.061074489	0.061075401
12	0.064037867	0.064038422	0.064037398	0.064038393
12.5	0.067129622	0.067130458	0.067129081	0.067130234
13	0.070363015	0.070364101	0.070362391	0.070363359
13.5	0.073730526	0.073731821	0.073729925	0.073730766
14	0.077219554	0.077221096	0.077219015	0.07721982
14.5	0.0808303	0.080832227	0.080829773	0.080830672
15	0.084591744	0.084594235	0.084591244	0.084592028
15.5	0.088579153	0.088582317	0.088578735	0.088579582
16	0.092914529	0.092918318	0.092914146	0.09291456
16.5	0.097769493	0.097773794	0.097769097	0.097769494
17	0.10333605	0.10334086	0.10333576	0.10333624
17.5	0.10981943	0.10982492	0.10981929	0.10981908
18	0.11742456	0.11743088	0.11742458	0.11742469
18.5	0.12632578	0.12633302	0.12632604	0.12632508
19	0.13665361	0.13666178	0.13665406	0.13665317
19.5	0.14847239	0.14848144	0.14847297	0.14847143
20	0.16175437	0.16176424	0.16175521	0.16175288
20.5	0.17638853	0.17639907	0.1763897	0.17638731
21	0.19216571	0.19217672	0.19216707	0.19216413
21.5	0.20877784	0.20878925	0.20877932	0.20877621
22	0.22587089	0.22588274	0.22587264	0.22586901
22.5	0.24301354	0.24302586	0.24301555	0.24301243
23	0.25974191	0.25975465	0.25974409	0.25973978
23.5	0.2755596	0.27557253	0.27556189	0.27555749
24	0.28993524	0.28994803	0.28993807	0.2899333
24.5	0.30237491	0.30238703	0.30237823	0.30237156
25	0.31241753	0.31242852	0.31242111	0.31241478
25.5	0.31969407	0.31970381	0.31969795	0.31968993
26	0.32396707	0.32397552	0.32397108	0.32396285
26.5	0.32513662	0.32514391	0.32514059	0.32513171
27	0.32328817	0.32329429	0.32329213	0.32328279
27.5	0.31868279	0.31868733	0.31868663	0.31867713
28	0.31177513	0.31177785	0.31177896	0.31176873
28.5	0.30321625	0.3032172	0.30322016	0.30320984
29	0.29383678	0.29383622	0.2938408	0.29383037
29.5	0.28462673	0.28462505	0.28463084	0.28462088
30	0.27669984	0.27669721	0.27670381	0.27669487
30.5	0.27124473	0.27124105	0.27124824	0.27124055
31	0.26946641	0.26946144	0.26946925	0.26946286
31.5	0.2725207	0.27251433	0.27252272	0.2725179
32	0.28144286	0.28143526	0.28144417	0.28143967
32.5	0.29707374	0.29706505	0.29707445	0.29707108
33	0.31998765	0.31997796	0.31998784	0.31998476
33.5	0.3504303	0.3504195	0.35043004	0.35042774
34	0.38827138	0.38825919	0.3882707	0.38826979
34.5	0.4329914	0.43297771	0.4329903	0.43298981
35	0.48367005	0.48365497	0.48366843	0.48367
35.5	0.53901145	0.53899529	0.53900933	0.53901153
36	0.59738482	0.597368	0.59738212	0.59738655
36.5	0.65687609	0.65685893	0.6568727	0.65687838
37	0.71538847	0.71537111	0.71538431	0.71539127
37.5	0.77071556	0.77069782	0.77071066	0.77071946
38	0.82066387	0.82064532	0.82065833	0.82066699
38.5	0.86317006	0.8631504	0.86316392	0.86317457
39	0.89639659	0.89637566	0.89639003	0.89640002
39.5	0.91886019	0.91883806	0.91885337	0.91886497
40	0.92950264	0.92947983	0.92949547	0.9295073
40.5	0.92777363	0.92775086	0.92776637	0.92777865
41	0.91369551	0.9136733	0.91368835	0.91370179
41.5	0.88787868	0.88785734	0.88787169	0.88788457
42	0.8515374	0.85151667	0.85153055	0.85154452
42.5	0.80645372	0.8064332	0.80644696	0.80646041
43	0.75491882	0.7548983	0.75491232	0.75492595
43.5	0.69965078	0.69963038	0.69964456	0.69965784
44	0.64367876	0.64365894	0.64367277	0.64368533
44.5	0.59021405	0.59019549	0.59020846	0.59022076
45	0.54251032	0.54249375	0.54250521	0.54251677
45.5	0.50370812	0.50369407	0.50370349	0.50371491
46	0.47668397	0.47667254	0.47667989	0.47669068
46.5	0.4639022	0.46389323	0.46389883	0.46390883
47	0.46728175	0.46727496	0.46727922	0.46728783
47.5	0.48808129	0.4880763	0.48807963	0.48808661
48	0.52681242	0.52680895	0.52681157	0.52681618
48.5	0.58318787	0.58318588	0.58318766	0.5831906
49	0.65609663	0.65609627	0.65609697	0.65609702
49.5	0.74363019	0.74363152	0.74363094	0.74362919
50	0.84313238	0.8431353	0.84313336	0.84312915
50.5	0.95129533	0.95129956	0.95129648	0.95128982
51	1.0642957	1.0643009	1.064297	1.0642891
51.5	1.1779437	1.1779498	1.177945	1.1779348
52	1.2878729	1.2878804	1.2878742	1.2878642
52.5	1.3897286	1.3897382	1.38973	1.3897189
53	1.4793684	1.4793813	1.47937	1.4793603
53.5	1.5530634	1.5530803	1.5530654	1.5530561
54	1.6076693	1.6076905	1.6076718	1.6076635
54.5	1.640794	1.6408191	1.640797	1.6407905
55	1.6509209	1.6509493	1.6509244	1.650918
55.5	1.637501	1.6375319	1.637505	1.6375007
56	1.6010012	1.6010339	1.6010055	1.6010006
56.5	1.5429037	1.5429377	1.5429082	1.5429044
57	1.465661	1.4656962	1.4656656	1.4656618
57.5	1.3726099	1.3726459	1.3726142	1.3726101
58	1.2678379	1.2678741	1.2678418	1.2678384
58.5	1.1560163	1.156052	1.1560197	1.156015
59	1.0422066	1.0422408	1.0422092	1.0422049
59.5	0.93163976	0.93167186	0.93164163	0.93163577
60	0.82949194	0.82952154	0.82949312	0.829487
60.5	0.74065616	0.74068338	0.74065673	0.7406502
61	0.66952345	0.66954862	0.66952359	0.6695172
61.5	0.61978884	0.6198126	0.61978877	0.61978362
62	0.59428037	0.59430334	0.59428027	0.59427637
62.5	0.59482837	0.59485095	0.59482828	0.59482633
63	0.62217496	0.62219715	0.62217482	0.62217464
63.5	0.67593214	0.67595376	0.67593188	0.67593312
64	0.75458755	0.75460824	0.75458711	0.75458942
64.5	0.85556307	0.85558256	0.85556243	0.85556559
65	0.97531819	0.97533614	0.97531746	0.9753203
65.5	1.1094971	1.1095132	1.1094964	1.1094996
66	1.2531137	1.2531275	1.253113	1.2531151
66.5	1.4007591	1.4007701	1.4007585	1.4007605
67	1.5468329	1.5468405	1.5468323	1.5468332
67.5	1.68578	1.6857836	1.6857791	1.6857794
68	1.8123247	1.8123244	1.8123236	1.8123241
68.5	1.9216938	1.92169	1.9216926	1.9216918
69	2.0098153	2.0098088	2.0098141	2.0098148
69.5	2.0734879	2.0734797	2.0734871	2.0734868
70	2.1105123	2.1105037	2.1105124	2.1105133
70.5	2.1197783	2.1197701	2.1197797	2.1197802
71	2.1013032	2.101296	2.1013061	2.1013058
71.5	2.0562251	2.056219	2.0562296	2.0562292
72	1.9867435	1.9867384	1.9867494	1.986746
72.5	1.8960184	1.8960139	1.8960254	1.8960212
73	1.7880276	1.7880235	1.7880351	1.7880271
73.5	1.6673896	1.6673852	1.6673971	1.6673872
74	1.5391687	1.5391639	1.5391756	1.5391632
74.5	1.4086575	1.4086519	1.4086634	1.4086488
75	1.2811593	1.2811529	1.2811639	1.2811489
75.5	1.1617729	1.1617658	1.1617764	1.1617597
76	1.0551882	1.0551809	1.0551908	1.0551749
76.5	0.96550725	0.96550073	0.96550939	0.96549314
77	0.89608849	0.89608397	0.8960908	0.89607573
77.5	0.84942816	0.84942703	0.84943104	0.84941739
78	0.827079	0.8270826	0.8270828	0.82707108
78.5	0.82960855	0.82961794	0.82961336	0.82960452
79	0.8565999	0.85661573	0.85660561	0.85659968
79.5	0.90669222	0.90671464	0.90669838	0.90669568
80	0.97765847	0.97768705	0.97766453	0.97766496
80.5	1.0665166	1.0665504	1.0665219	1.0665249
81	1.1696679	1.169706	1.169672	1.169677
81.5	1.283056	1.283097	1.2830584	1.2830651
82	1.4023389	1.4023818	1.4023393	1.4023467
82.5	1.5230671	1.5231114	1.5230655	1.5230749
83	1.6408594	1.6409046	1.6408561	1.6408657
83.5	1.7515694	1.7516152	1.7515649	1.7515765
84	1.8514387	1.8514851	1.8514339	1.851446
84.5	1.9372272	1.937274	1.9372228	1.9372353
85	2.0063185	2.0063656	2.0063154	2.006329
85.5	2.0567983	2.0568452	2.0567972	2.0568091
86	2.0874983	2.0875443	2.0874993	2.0875119
86.5	2.0980126	2.0980568	2.0980155	2.0980256
87	2.0886806	2.088722	2.0886847	2.0886948
87.5	2.0605419	2.0605793	2.0605462	2.0605549
88	2.0152677	2.0153001	2.0152712	2.0152783
88.5	1.9550682	1.9550947	1.9550702	1.9550769
89	1.8825874	1.8826072	1.8825872	1.8825906
89.5	1.800783	1.8007957	1.8007805	1.8007833
90	1.7128036	1.7128091	1.7127992	1.7127981
90.5	1.6218647	1.6218633	1.621859	1.621856
91	1.5311277	1.5311198	1.5311215	1.5311157
91.5	1.4435899	1.4435761	1.4435839	1.4435754
92	1.3619852	1.3619661	1.3619798	1.3619707
92.5	1.2887017	1.2886778	1.2886971	1.288686
93	1.2257173	1.225689	1.2257134	1.2257028
93.5	1.1745547	1.1745221	1.1745512	1.1745401
94	1.1362566	1.1362199	1.1362531	1.1362426
94.5	1.1113802	1.1113399	1.1113765	1.1113666
95	1.1000109	1.0999677	1.1000069	1.0999974
95.5	1.1017908	1.1017455	1.1017866	1.101778
96	1.115962	1.1159159	1.1159578	1.1159498
96.5	1.1414198	1.141374	1.1414158	1.1414084
97	1.1767743	1.17673	1.1767707	1.1767641
97.5	1.2204161	1.220374	1.2204127	1.2204066
98	1.2705841	1.2705447	1.2705807	1.2705751
98.5	1.3254325	1.3253962	1.3254289	1.3254244
99	1.3830947	1.3830615	1.3830905	1.3830861
99.5	1.4417404	1.4417105	1.4417356	1.4417331
100	1.499627	1.4996007	1.499622	1.4996196
100.5	1.5551427	1.5551204	1.5551379	1.5551376
101	1.6068391	1.6068213	1.606835	1.6068359
101.5	1.6534565	1.6534436	1.6534537	1.6534561
102	1.6939397	1.6939317	1.6939384	1.6939437
102.5	1.7274456	1.7274425	1.7274456	1.7274517
103	1.7533454	1.7533467	1.7533465	1.7533563
103.5	1.7712197	1.7712251	1.7712214	1.7712318
104	1.7808514	1.7808604	1.7808532	1.7808662
104.5	1.7822137	1.7822261	1.7822151	1.7822293
105	1.7754578	1.7754737	1.7754587	1.7754733
105.5	1.7608988	1.7609185	1.7608991	1.7609156
106	1.7390014	1.7390251	1.7390011	1.7390167
106.5	1.7103656	1.7103936	1.7103648	1.7103823
107	1.675713	1.6757451	1.6757117	1.6757281
107.5	1.6358731	1.6359088	1.6358713	1.6358883
108	1.5917706	1.591809	1.5917684	1.5917847
108.5	1.5444124	1.544452	1.5444096	1.5444243
109	1.4948734	1.4949127	1.4948704	1.4948839
109.5	1.4442826	1.4443201	1.4442796	1.4442896
110	1.3938062	1.3938405	1.3938036	1.3938114
110.5	1.3446294	1.3446594	1.3446276	1.3446317
111	1.2979352	1.29796	1.2979346	1.2979357
111.5	1.2548807	1.2548997	1.2548815	1.2548796
112	1.2165705	1.2165836	1.216573	1.2165683
112.5	1.1840289	1.184036	1.1840328	1.184026
113	1.1581695	1.1581708	1.1581746	1.1581662
113.5	1.1397654	1.1397612	1.1397713	1.1397616
114	1.1294197	1.1294105	1.1294258	1.1294159
114.5	1.1275376	1.127524	1.1275435	1.1275336
115	1.1343027	1.1342853	1.1343079	1.1342984
115.5	1.1496571	1.1496364	1.1496611	1.1496531
116	1.173288	1.1732645	1.1732904	1.1732827
116.5	1.2046218	1.2045957	1.2046225	1.2046169
117	1.2428265	1.2427977	1.2428254	1.2428195
117.5	1.2868232	1.2867914	1.2868203	1.2868153
118	1.3353074	1.3352723	1.3353032	1.3352976
118.5	1.3867805	1.3867419	1.3867756	1.3867685
119	1.4395897	1.4395476	1.4395847	1.4395773
119.5	1.4919771	1.4919317	1.4919726	1.4919625
120	1.5421347	1.5420865	1.5421315	1.5421215
120.5	1.588266	1.5882158	1.5882645	1.5882524
121	1.6286491	1.6285978	1.6286497	1.6286378
121.5	1.6617018	1.6616504	1.6617046	1.6616928
122	1.686044	1.6859936	1.686049	1.6860373
122.5	1.7005564	1.7005083	1.7005635	1.7005541
123	1.7044318	1.7043869	1.7044406	1.7044317
123.5	1.6972167	1.6971761	1.6972268	1.6972212
124	1.6788421	1.6788069	1.6788532	1.6788491
124.5	1.6496401	1.6496109	1.6496516	1.6496504
125	1.610346	1.6103235	1.6103576	1.6103588
125.5	1.562085	1.5620694	1.5620962	1.5620992
126	1.5063431	1.5063344	1.5063535	1.506359
126.5	1.4449232	1.444921	1.4449326	1.4449389
127	1.3798867	1.3798905	1.3798949	1.3799026
127.5	1.3134843	1.3134931	1.3134913	1.3134991
128	1.2480754	1.2480882	1.2480814	1.2480892
128.5	1.1860425	1.1860581	1.1860477	1.1860551
129	1.1297005	1.1297177	1.1297052	1.1297121
129.5	1.0812068	1.0812246	1.0812113	1.0812174
130	1.0424747	1.0424921	1.0424792	1.0424852
130.5	1.0150939	1.0151096	1.0150984	1.0151037
131	1.0002609	1.0002739	1.0002653	1.000271
131.5	0.99872436	0.99873362	0.99872828	0.9987343
132	1.0107452	1.01075	1.0107483	1.0107548
132.5	1.0360763	1.0360761	1.0360779	1.0360863
133	1.0739607	1.0739553	1.0739604	1.0739693
133.5	1.1231508	1.1231402	1.1231481	1.1231599
134	1.1819467	1.1819315	1.1819412	1.181954
134.5	1.2482536	1.2482343	1.248245	1.2482606
135	1.319656	1.3196335	1.3196443	1.3196618
135.5	1.3935058	1.3934812	1.3934911	1.3935099
136	1.4670217	1.4669959	1.4670044	1.4670254
136.5	1.5373955	1.5373695	1.5373761	1.5373965
137	1.6019014	1.6018759	1.6018808	1.601902
137.5	1.6580043	1.6579798	1.6579834	1.6580022
138	1.703462	1.703439	1.7034419	1.7034586
138.5	1.7364178	1.7363964	1.7363995	1.7364127
139	1.755479	1.7554594	1.7554636	1.7554718
139.5	1.7597787	1.7597608	1.7597669	1.7597708
140	1.7490164	1.7490001	1.7490089	1.7490064
140.5	1.7234783	1.7234634	1.7234754	1.7234681
141	1.684033	1.6840194	1.684035	1.6840216
141.5	1.6321051	1.6320927	1.6321117	1.6320935
142	1.5696254	1.5696142	1.5696363	1.5696138
142.5	1.498961	1.4989513	1.4989758	1.4989496
143	1.4228272	1.4228191	1.422845	1.4228168
143.5	1.344184	1.344178	1.3442039	1.3441746
144	1.2661217	1.2661182	1.2661427	1.2661138
144.5	1.191741	1.1917404	1.1917621	1.1917349
145	1.1240301	1.1240326	1.1240504	1.1240257
145.5	1.0657457	1.0657516	1.0657643	1.0657431
146	1.0193024	1.0193116	1.0193184	1.0193018
146.5	0.98667358	0.98668573	0.98668659	0.98667396
147	0.96931025	0.96932487	0.9693198	0.96931257
147.5	0.968079	0.96809536	0.96808487	0.96808162
148	0.98322325	0.98324044	0.98322536	0.98322698
148.5	1.0143487	1.0143657	1.0143471	1.0143526
149	1.060434	1.0604497	1.0604289	1.0604376
149.5	1.1198669	1.1198802	1.1198586	1.119871
150	1.1905031	1.1905129	1.190492	1.1905057
150.5	1.2697477	1.2697532	1.2697344	1.2697509
151	1.3546545	1.354655	1.3546395	1.3546562
151.5	1.4420397	1.4420348	1.4420237	1.4420414
152	1.5286059	1.5285956	1.5285896	1.5286073
152.5	1.6110716	1.6110561	1.6110555	1.6110723
153	1.6862998	1.6862794	1.6862846	1.6863014
153.5	1.7514225	1.7513978	1.7514084	1.7514231
154	1.8039544	1.8039263	1.8039418	1.8039562
154.5	1.8418922	1.8418616	1.8418813	1.8418936
155	1.8637953	1.8637633	1.8637863	1.8637974
155.5	1.8688445	1.8688122	1.8688376	1.868847
156	1.8568764	1.8568447	1.8568715	1.8568788
156.5	1.8283917	1.8283616	1.8283889	1.828395
157	1.7845382	1.7845105	1.7845374	1.7845411
157.5	1.7270674	1.7270425	1.7270685	1.7270708
158	1.6582674	1.6582458	1.6582703	1.6582705
158.5	1.5808754	1.5808572	1.5808799	1.5808784
159	1.497971	1.497956	1.4979767	1.4979736
159.5	1.4128571	1.4128448	1.4128636	1.4128591
160	1.328931	1.3289209	1.328938	1.3289321
160.5	1.2495525	1.2495439	1.2495595	1.2495529
161	1.1779128	1.1779048	1.1779193	1.1779119
161.5	1.1169098	1.1169017	1.1169152	1.116908
162	1.0690357	1.0690269	1.0690395	1.0690328
162.5	1.0362794	1.0362693	1.0362811	1.0362754
163	1.0200497	1.0200381	1.0200489	1.0200456
163.5	1.0211203	1.0211071	1.0211165	1.0211151
164	1.0395999	1.0395852	1.039593	1.0395957
164.5	1.0749287	1.0749128	1.0749185	1.0749242
165	1.1259005	1.125884	1.125887	1.1258974
165.5	1.1907098	1.1906934	1.1906933	1.190708
166	1.267023	1.2670074	1.2670038	1.2670225
166.5	1.3520691	1.352055	1.3520476	1.3520713
167	1.4427476	1.4427356	1.4427244	1.4427508
167.5	1.5357492	1.5357401	1.535725	1.5357556
168	1.627684	1.6276781	1.6276595	1.6276914
168.5	1.7152126	1.7152101	1.7151885	1.7152221
169	1.7951746	1.7951756	1.7951519	1.7951855
169.5	1.8647104	1.8647147	1.8646896	1.8647216
170	1.9213701	1.9213774	1.9213521	1.9213824
170.5	1.9632066	1.9632164	1.963192	1.9632178
171	1.988849	1.9888608	1.9888384	1.9888603
171.5	1.9975531	1.9975661	1.997547	1.9975627
172	1.9892275	1.989241	1.9892261	1.9892358
172.5	1.9644342	1.9644475	1.9644378	1.9644409
173	1.9243646	1.924377	1.9243731	1.9243693
173.5	1.8707902	1.8708011	1.8708034	1.8707934
174	1.805992	1.8060009	1.8060094	1.8059934
174.5	1.7326701	1.7326765	1.7326912	1.7326702
175	1.6538375	1.6538413	1.6538616	1.6538367
175.5	1.572703	1.572704	1.5727293	1.5727017
176	1.4925464	1.4925446	1.492574	1.492545
176.5	1.4165922	1.4165875	1.41662	1.4165914
177	1.3478857	1.3478783	1.3479126	1.3478852
177.5	1.2891773	1.2891673	1.2892022	1.2891783
178	1.2428184	1.2428061	1.2428404	1.24282
178.5	1.2106738	1.2106594	1.2106919	1.2106769
179	1.1940529	1.1940366	1.1940663	1.1940569
179.5	1.1936632	1.193645	1.1936713	1.1936675
180	1.209587	1.2095673	1.2095896	1.2095925
180.5	1.2412833	1.2412621	1.2412802	1.2412876
181	1.2876121	1.2875896	1.2876035	1.2876169
181.5	1.3468837	1.3468597	1.3468699	1.3468864
182	1.4169269	1.4169017	1.4169086	1.4169284
182.5	1.4951772	1.4951508	1.4951552	1.4951766
183	1.5787783	1.5787507	1.5787536	1.5787746
183.5	1.6646947	1.664666	1.6646683	1.6646891
184	1.7498303	1.7498006	1.7498035	1.7498207
184.5	1.8311486	1.8311183	1.8311227	1.8311374
185	1.90579	1.9057593	1.9057662	1.9057756
185.5	1.9711805	1.9711497	1.9711599	1.9711645
186	2.0251293	2.0250991	2.025113	2.0251121
186.5	2.0659111	2.0658818	2.0658997	2.0658927
187	2.0923284	2.0923005	2.0923226	2.0923107
187.5	2.1037542	2.1037282	2.1037543	2.1037368
188	2.1001515	2.1001278	2.1001574	2.1001361
188.5	2.0820693	2.0820483	2.082081	2.0820559
189	2.0506171	2.050599	2.0506339	2.0506065
189.5	2.0074157	2.0074007	2.0074371	2.0074083
190	1.9545305	1.9545186	1.9545555	1.9545264
190.5	1.8943859	1.8943768	1.8944135	1.8943852
191	1.8296677	1.8296612	1.8296969	1.8296705
191.5	1.7632154	1.763211	1.7632448	1.7632208
192	1.6979087	1.6979055	1.6979372	1.6979168
192.5	1.6365537	1.6365511	1.6365803	1.6365637
193	1.5817733	1.5817702	1.5817968	1.5817844
193.5	1.5359039	1.5358994	1.5359236	1.5359162
194	1.5009059	1.5008992	1.5009212	1.5009176
194.5	1.4782885	1.4782786	1.4782989	1.4783007
195	1.4690532	1.4690391	1.4690583	1.4690635
195.5	1.4736574	1.4736386	1.4736573	1.4736669
196	1.4920008	1.4919767	1.4919956	1.4920087
196.5	1.523433	1.5234033	1.5234228	1.5234387
197	1.5667835	1.5667481	1.5667688	1.5667884
197.5	1.6204123	1.6203714	1.6203937	1.6204143
198	1.6822791	1.682233	1.6822571	1.6822808
198.5	1.7500276	1.7499772	1.7500031	1.7500272
199	1.8210834	1.8210295	1.821057	1.8210825
199.5	1.8927585	1.8927023	1.8927311	1.8927571
200	1.9623615	1.9623043	1.962334	1.9623593
200.5	2.0273066	2.0272497	2.0272797	2.0273054
201	2.085218	2.0851627	2.0851927	2.085216
201.5	2.1340261	2.1339737	2.1340029	2.1340255
202	2.1720498	2.1720018	2.1720296	2.1720492
202.5	2.1980642	2.1980215	2.1980476	2.1980645
203	2.2113484	2.211312	2.2113358	2.2113495
203.5	2.211713	2.2116834	2.211705	2.2117144
204	2.1995061	2.1994838	2.1995029	2.1995085
204.5	2.1755969	2.1755819	2.1755988	2.1755995
205	2.1413385	2.1413305	2.1413453	2.1413416
205.5	2.0985098	2.0985083	2.0985214	2.0985131
206	2.0492413	2.0492455	2.0492573	2.0492448
206.5	1.9959254	1.9959342	1.9959454	1.9959289
207	1.9411163	1.9411286	1.9411394	1.9411201
207.5	1.8874231	1.8874376	1.8874486	1.8874266
208	1.8374005	1.837416	1.8374274	1.8374048
208.5	1.7934416	1.793457	1.793469	1.7934458
209	1.7576776	1.7576916	1.7577044	1.7576827
209.5	1.7318873	1.7318989	1.7319124	1.731893
210	1.7174221	1.7174306	1.7174445	1.7174283
210.5	1.7151478	1.7151526	1.7151665	1.7151558
211	1.725407	1.7254077	1.7254213	1.725415
211.5	1.7480028	1.7479994	1.748012	1.7480132
212	1.7822055	1.7821982	1.7822093	1.782216
212.5	1.826781	1.82677	1.8267792	1.826793
213	1.880041	1.8800269	1.8800337	1.8800538
213.5	1.9399123	1.9398957	1.9398999	1.9399251
214	2.0040227	2.0040045	2.0040059	2.0040369
214.5	2.0697999	2.0697808	2.0697797	2.0698126
215	2.1345796	2.1345605	2.134557	2.1345932
215.5	2.1957181	2.1956997	2.1956944	2.19573
216	2.2507049	2.250688	2.2506814	2.2507161
216.5	2.2972705	2.2972557	2.2972486	2.2972805
217	2.333485	2.333473	2.3334661	2.3334928
217.5	2.3578434	2.3578344	2.3578287	2.3578504
218	2.3693331	2.3693277	2.3693238	2.3693375
218.5	2.3674824	2.3674806	2.3674793	2.3674861
219	2.3523852	2.3523873	2.3523891	2.3523872
219.5	2.3247038	2.3247097	2.3247149	2.3247051
220	2.2856461	2.2856559	2.2856644	2.285647
220.5	2.2369209	2.2369343	2.2369461	2.2369216
221	2.1806707	2.1806877	2.1807023	2.1806722
221.5	2.1193863	2.1194067	2.1194234	2.1193888
222	2.0558051	2.0558285	2.0558465	2.0558092
222.5	1.9927982	1.9928244	1.9928425	1.9928043
223	1.9332502	1.9332788	1.9332961	1.9332586
223.5	1.8799378	1.8799683	1.8799837	1.8799483
224	1.8354102	1.835442	1.8354545	1.8354235
224.5	1.8018786	1.801911	1.8019198	1.8018932
225	1.7811179	1.7811503	1.7811547	1.781135
225.5	1.774386	1.7744175	1.7744172	1.7744035
226	1.782363	1.7823928	1.7823877	1.7823814
226.5	1.8051145	1.8051416	1.805132	1.8051325
227	1.8420794	1.842103	1.8420894	1.8420957
227.5	1.8920848	1.8921039	1.8920872	1.8921002
228	1.9533856	1.9533995	1.9533809	1.953397
228.5	2.0237295	2.0237373	2.0237183	2.0237389
229	2.1004434	2.1004446	2.1004265	2.1004479
229.5	2.1805388	2.180533	2.1805175	2.1805396
230	2.2608322	2.2608192	2.2608078	2.2608289
230.5	2.338075	2.3380547	2.3380488	2.3380668
231	2.4090876	2.4090605	2.4090613	2.409077
231.5	2.4708939	2.4708604	2.4708688	2.4708787
232	2.5208473	2.5208084	2.520825	2.520831
232.5	2.5567469	2.5567037	2.5567285	2.5567283
233	2.5769352	2.5768889	2.576922	2.5769167
233.5	2.5803761	2.5803281	2.5803688	2.5803585
234	2.566707	2.5666587	2.5667062	2.5666907
234.5	2.5362651	2.5362179	2.536271	2.5362523
235	2.4900836	2.490039	2.4900964	2.4900738
235.5	2.4298612	2.4298203	2.4298803	2.4298562
236	2.3579012	2.357865	2.3579262	2.3579006
236.5	2.2770271	2.2769963	2.2770571	2.2770314
237	2.1904739	2.190449	2.1905078	2.1904831
237.5	2.1017619	2.1017429	2.1017985	2.1017755
238	2.0145562	2.0145429	2.0145941	2.0145736
238.5	1.932519	1.932511	1.932557	1.9325398
239	1.8591593	1.8591556	1.8591958	1.859182
239.5	1.7976871	1.7976866	1.7977208	1.7977113
240	1.7508774	1.7508788	1.750907	1.7509018
240.5	1.7209507	1.7209527	1.7209752	1.720974
241	1.7094741	1.7094752	1.7094926	1.7094965
241.5	1.7172877	1.7172866	1.7172995	1.7173067
242	1.7444597	1.7444554	1.7444644	1.7444769
242.5	1.7902728	1.7902644	1.7902704	1.7902861
243	1.8532421	1.853229	1.8532326	1.8532526
243.5	1.9311642	1.931146	1.9311479	1.9311718
244	2.0211968	2.0211738	2.0211744	2.021201
244.5	2.119965	2.1199375	2.1199374	2.1199683
245	2.2236909	2.2236599	2.2236592	2.2236914
245.5	2.3283409	2.3283075	2.3283063	2.3283424
246	2.4297857	2.4297511	2.4297494	2.4297864
246.5	2.5239657	2.5239314	2.5239291	2.5239679
247	2.6070561	2.6070237	2.6070206	2.6070604
247.5	2.6756245	2.6755956	2.6755914	2.6756304
248	2.7267743	2.7267502	2.7267449	2.7267841
248.5	2.7582683	2.7582502	2.7582439	2.7582799
249	2.7686274	2.7686161	2.768609	2.7686431
249.5	2.7571995	2.7571954	2.7571878	2.7572173
250	2.7241957	2.7241989	2.7241914	2.7242162
250.5	2.6706927	2.6707026	2.6706961	2.6707153
251	2.5985998	2.5986153	2.5986108	2.598623
251.5	2.5105917	2.5106115	2.5106102	2.510616
252	2.4100108	2.4100332	2.4100364	2.4100344
252.5	2.3007404	2.3007632	2.3007723	2.3007634
253	2.1870552	2.1870763	2.1870924	2.1870766
253.5	2.0734547	2.0734717	2.0734958	2.0734742
254	1.9644851	1.9644957	1.9645288	1.9645024
254.5	1.8645584	1.8645607	1.8646032	1.8645736
255	1.7777742	1.7777664	1.7778185	1.777787
255.5	1.7077526	1.7077334	1.7077948	1.7077644
256	1.657485	1.6574535	1.6575234	1.6574951
256.5	1.6292075	1.6291635	1.6292408	1.6292176
257	1.624305	1.6242489	1.6243319	1.6243157
257.5	1.6432472	1.6431798	1.6432667	1.6432587
258	1.6855609	1.6854839	1.6855723	1.6855755
258.5	1.7498406	1.7497558	1.7498435	1.749857
259	1.8337953	1.8337052	1.8337897	1.8338164
259.5	1.9343319	1.9342393	1.9343181	1.934356
260	2.0476714	2.0475792	2.0476503	2.0477003
260.5	2.1694934	2.1694045	2.169466	2.1695266
261	2.295103	2.2950203	2.2950707	2.2951392
261.5	2.4196149	2.419541	2.4195793	2.4196556
262	2.5381457	2.5380828	2.5381087	2.5381875
262.5	2.6460086	2.6459585	2.6459722	2.6460531
263	2.7389006	2.7388644	2.7388668	2.7389444
263.5	2.813077	2.8130553	2.8130478	2.8131202
264	2.865504	2.8654969	2.8654813	2.8655453
264.5	2.8939847	2.8939915	2.8939701	2.8940219
265	2.8972523	2.8972716	2.897247	2.8972861
265.5	2.8750266	2.8750567	2.8750316	2.8750542
266	2.8280325	2.8280711	2.8280482	2.828055
266.5	2.7579773	2.758022	2.7580038	2.7579933
267	2.6674901	2.6675382	2.667527	2.6675001
267.5	2.5600228	2.5600714	2.5600691	2.5600272
268	2.4397185	2.4397649	2.439773	2.4397174
268.5	2.3112515	2.3112932	2.3113125	2.3112464
269	2.179645	2.1796798	2.1797104	2.1796365
269.5	2.0500738	2.0500998	2.0501415	2.0500633
270	1.9276603	1.9276761	1.9277278	1.9276491
270.5	1.8172708	1.8172755	1.817336	1.8172602
271	1.7233217	1.7233147	1.723382	1.7233125
271.5	1.6496016	1.649583	1.6496551	1.6495956
272	1.5991187	1.5990888	1.5991634	1.5991154
272.5	1.573977	1.5739367	1.5740116	1.5739783
273	1.5752896	1.57524	1.5753129	1.5752942
273.5	1.6031291	1.6030716	1.6031407	1.6031379
274	1.6565211	1.6564571	1.6565209	1.6565334
274.5	1.7334777	1.7334088	1.7334661	1.7334918
275	1.8310722	1.831	1.8310503	1.8310889
275.5	1.9455516	1.9454774	1.9455206	1.9455673
276	2.0724817	2.0724068	2.0724436	2.0724976
276.5	2.2069206	2.2068463	2.2068774	2.2069332
277	2.3436125	2.3435397	2.3435665	2.3436219
277.5	2.477195	2.4771245	2.4771487	2.4772
278	2.6024113	2.6023437	2.6023671	2.6024099
278.5	2.7143186	2.7142543	2.7142788	2.7143123
279	2.8084851	2.8084244	2.8084518	2.8084711
279.5	2.8811673	2.8811105	2.8811422	2.8811481
280	2.92946	2.9294073	2.9294447	2.9294343
280.5	2.9514142	2.9513657	2.9514094	2.9513837
281	2.9461162	2.9460722	2.9461227	2.9460822
281.5	2.9137272	2.913688	2.9137448	2.91369
282	2.8554789	2.8554447	2.8555071	2.8554414
282.5	2.7736271	2.7735983	2.773665	2.7735894
283	2.6713649	2.6713419	2.671411	2.6713299
283.5	2.5526975	2.5526806	2.55275	2.5526657
284	2.4222854	2.4222749	2.4223423	2.4222584
284.5	2.2852603	2.2852565	2.2853193	2.285239
285	2.1470226	2.1470256	2.1470815	2.1470076
285.5	2.013028	2.0130376	2.0130843	2.0130194
286	1.8885702	1.8885862	1.8886218	1.888568
286.5	1.7785716	1.7785933	1.7786164	1.7785749
287	1.6873868	1.6874134	1.6874231	1.6873949
287.5	1.6186294	1.6186599	1.6186558	1.618641
288	1.5750278	1.5750607	1.5750433	1.575041
288.5	1.5583157	1.5583495	1.5583198	1.5583298
289	1.5691627	1.5691957	1.5691553	1.5691743
289.5	1.6071466	1.6071769	1.607128	1.6071559
290	1.6707694	1.6707953	1.6707404	1.6707731
290.5	1.7575163	1.7575361	1.7574781	1.7575142
291	1.8639551	1.8639672	1.8639093	1.863946
291.5	1.9858721	1.9858752	1.9858204	1.9858545
292	2.1184395	2.1184327	2.118384	2.118415
292.5	2.2564071	2.2563899	2.2563498	2.2563735
293	2.3943114	2.3942835	2.3942545	2.3942718
293.5	2.5266925	2.5266545	2.5266382	2.5266461
294	2.6483123	2.648265	2.6482625	2.6482616
294.5	2.7543624	2.754307	2.754319	2.7543092
295	2.840656	2.8405943	2.8406204	2.8406009
295.5	2.9037947	2.9037288	2.9037682	2.9037418
296	2.9413041	2.9412362	2.9412876	2.9412531
296.5	2.9517322	2.9516646	2.951726	2.9516869
297	2.9347073	2.9346423	2.9347114	2.9346679
297.5	2.8909525	2.8908926	2.8909668	2.8909209
298	2.8222572	2.8222043	2.8222808	2.8222345
298.5	2.7314049	2.7313608	2.7314367	2.7313909
299	2.6220624	2.6220284	2.6221012	2.6220582
299.5	2.498633	2.49861	2.4986769	2.4986371
300	2.3660806	2.3660688	2.3661279	2.3660929
300.5	2.229731	2.2297302	2.2297797	2.22975
301	2.0950598	2.0950694	2.0951078	2.0950841
301.5	1.9674729	1.9674918	1.9675182	1.9675007
302	1.8520911	1.8521176	1.8521317	1.8521207
302.5	1.7535452	1.7535774	1.7535794	1.7535743
303	1.6757914	1.6758275	1.6758177	1.6758192
303.5	1.6219536	1.6219915	1.6219707	1.6219775
304	1.5941986	1.5942362	1.5942056	1.5942181
304.5	1.5936502	1.5936858	1.5936465	1.5936641
305	1.6203447	1.6203768	1.6203303	1.620352
305.5	1.6732303	1.6732578	1.6732054	1.6732322
306	1.7502096	1.7502319	1.750175	1.7502044
306.5	1.8482242	1.8482412	1.848181	1.848215
307	1.9633782	1.9633902	1.9633279	1.963364
307.5	2.0910942	2.091102	2.0910384	2.0910775
308	2.2262973	2.2263022	2.2262383	2.2262797
308.5	2.363619	2.3636225	2.3635588	2.363601
309	2.4976122	2.4976162	2.4975532	2.4975975
309.5	2.62297	2.6229763	2.6229144	2.6229576
310	2.734738	2.7347485	2.7346881	2.7347319
310.5	2.8285133	2.8285295	2.8284712	2.8285127
311	2.9006204	2.9006438	2.9005877	2.9006268
311.5	2.9482584	2.9482897	2.9482366	2.9482725
312	2.969613	2.9696525	2.9696031	2.9696336
312.5	2.9639286	2.9639762	2.9639312	2.963957
313	2.9315384	2.9315931	2.9315536	2.9315719
313.5	2.8738501	2.8739104	2.8738773	2.8738889
314	2.7932889	2.7933527	2.7933273	2.7933306
314.5	2.6931998	2.6932644	2.693248	2.6932431
315	2.5777125	2.5777752	2.5777687	2.5777558
315.5	2.4515755	2.4516328	2.4516374	2.4516165
316	2.3199643	2.320013	2.3200296	2.3200017
316.5	2.1882738	2.1883107	2.1883398	2.188306
317	2.0619011	2.0619232	2.0619651	2.0619268
317.5	1.9460284	1.9460331	1.9460877	1.9460468
318	1.8454144	1.8453997	1.8454665	1.845425
318.5	1.7642035	1.7641683	1.7642464	1.7642061
319	1.7057588	1.7057027	1.7057905	1.7057546
319.5	1.6725271	1.6724505	1.6725463	1.6725156
320	1.6659404	1.6658447	1.6659462	1.6659245
320.5	1.6863587	1.686246	1.6863508	1.6863383
321	1.7330551	1.7329285	1.7330338	1.733033
321.5	1.8042456	1.8041089	1.804212	1.8042238
322	1.897161	1.8970182	1.8971164	1.8971404
322.5	2.0081577	2.0080135	2.0081042	2.0081422
323	2.1328652	2.1327244	2.1328051	2.132854
323.5	2.2663614	2.2662287	2.2662975	2.2663586
324	2.4033712	2.4032509	2.4033065	2.4033759
324.5	2.5384786	2.5383747	2.5384161	2.5384925
325	2.6663449	2.6662607	2.6662875	2.6663685
325.5	2.7819237	2.7818617	2.7818743	2.7819556
326	2.8806644	2.880626	2.8806254	2.880706
326.5	2.9586955	2.9586812	2.9586689	2.9587432
327	3.0129805	3.0129899	3.012968	3.0130351
327.5	3.0414411	3.0414726	3.0414436	3.0414993
328	3.0430408	3.0430918	3.0430585	3.0431011
328.5	3.0178271	3.0178943	3.0178597	3.0178876
329	2.9669301	2.9670093	2.9669765	2.9669877
329.5	2.8925174	2.892604	2.892576	2.8925712
330	2.7977074	2.7977962	2.7977759	2.7977542
330.5	2.6864435	2.6865296	2.6865193	2.6864825
331	2.5633363	2.5634146	2.5634164	2.5633656
331.5	2.4334776	2.4335433	2.4335588	2.4334964
332	2.3022356	2.3022846	2.3023146	2.3022434
332.5	2.1750387	2.1750673	2.1751122	2.1750355
333	2.0571564	2.0571619	2.0572215	2.0571422
333.5	1.9534868	1.9534672	1.9535408	1.9534631
334	1.868359	1.8683135	1.8683996	1.8683261
334.5	1.8053575	1.8052861	1.8053832	1.8053176
335	1.7671776	1.7670813	1.7671874	1.7671324
335.5	1.7555153	1.7553961	1.755509	1.7554661
336	1.7709984	1.770859	1.7709764	1.7709486
336.5	1.8131597	1.8130033	1.8131232	1.8131093
337	1.8804549	1.8802853	1.8804056	1.8804078
337.5	1.9703234	1.9701447	1.9702637	1.9702796
338	2.0792907	2.0791071	2.0792233	2.0792525
338.5	2.203107	2.2029228	2.2030351	2.2030756
339	2.336918	2.336737	2.336845	2.3368927
339.5	2.4754592	2.4752851	2.4753885	2.4754427
340	2.6132682	2.6131042	2.6132031	2.6132576
340.5	2.7449039	2.7447525	2.7448474	2.7449014
341	2.8651661	2.8650292	2.8651211	2.8651691
341.5	2.9693054	2.9691843	2.969274	2.9693136
342	3.0532148	3.0531101	3.0531986	3.0532273
342.5	3.1135962	3.1135078	3.1135962	3.1136101
343	3.1480941	3.1480213	3.1481105	3.1481099
343.5	3.1553919	3.1553337	3.1554243	3.155406
344	3.1352663	3.1352211	3.1353136	3.135279
344.5	3.0885977	3.0885638	3.0886581	3.0886065
345	3.0173363	3.0173116	3.0174074	3.0173404
345.5	2.9244249	2.9244073	2.924504	2.9244236
346	2.813682	2.8136694	2.8137657	2.8136739
346.5	2.6896488	2.6896393	2.6897339	2.6896342
347	2.5574077	2.5573995	2.5574909	2.5573861
347.5	2.4223784	2.42237	2.4224562	2.4223501
348	2.2901	2.2900902	2.2901694	2.2900652
348.5	2.1660078	2.1659957	2.1660661	2.1659673
349	2.0552149	2.0551998	2.0552598	2.0551692
349.5	1.9623055	1.962287	1.9623353	1.9622561
350	1.8911494	1.8911274	1.891163	1.8910962
350.5	1.8447453	1.8447199	1.8447424	1.8446907
351	1.825099	1.8250703	1.8250798	1.8250427
351.5	1.8331405	1.8331088	1.8331061	1.8330842
352	1.8686858	1.8686514	1.8686376	1.8686304
352.5	1.9304421	1.9304052	1.9303823	1.9303872
353	2.0160582	2.0160191	2.0159894	2.0160063
353.5	2.1222181	2.1221769	2.1221432	2.1221671
354	2.2447726	2.2447293	2.2446947	2.2447251
354.5	2.3789052	2.3788599	2.3788276	2.3788593
355	2.5193255	2.5192779	2.5192514	2.519282
355.5	2.6604811	2.6604311	2.6604133	2.6604399
356	2.7967808	2.7967282	2.7967222	2.7967401
356.5	2.9228203	2.9227648	2.922773	2.9227818
357	3.0335994	3.0335409	3.0335652	3.03356
357.5	3.1247246	3.1246631	3.1247048	3.1246861
358	3.1925868	3.1925224	3.1925819	3.1925469
358.5	3.2345079	3.2344407	3.2345178	3.2344667
359	3.24885	3.2487805	3.2488741	3.2488074
359.5	3.2350833	3.2350121	3.2351203	3.2350376
360	3.1938088	3.1937369	3.1938571	3.1937615
360.5	3.1267363	3.1266646	3.1267935	3.1266854
361	3.0366168	3.0365464	3.0366802	3.0365635
361.5	2.9271335	2.9270657	2.9272004	2.927077
362	2.8027547	2.802691	2.8028221	2.8026954
362.5	2.6685552	2.668497	2.6686202	2.6684935
363	2.5300126	2.5299612	2.5300723	2.5299485
363.5	2.392787	2.3927437	2.3928387	2.3927209
364	2.2624932	2.2624592	2.2625348	2.2624257
364.5	2.1444744	2.1444504	2.1445038	2.1444055
365	2.0435859	2.0435727	2.0436019	2.0435165
365.5	1.9639991	1.963997	1.9640008	1.9639295
366	1.9090314	1.9090404	1.9090185	1.9089617
366.5	1.8810115	1.8810314	1.8809843	1.8809432
367	1.8811835	1.8812137	1.8811428	1.8811153
367.5	1.9096547	1.9096944	1.909602	1.9095889
368	1.9653896	1.9654377	1.9653266	1.9653248
368.5	2.0462492	2.0463044	2.0461782	2.0461866
369	2.1490756	2.1491363	2.1489989	2.1490155
369.5	2.2698173	2.2698823	2.2697378	2.2697586
370	2.4036914	2.4037588	2.4036117	2.4036363
370.5	2.5453746	2.545443	2.5452974	2.5453205
371	2.6892176	2.6892854	2.6891455	2.6891669
371.5	2.829472	2.829538	2.8294072	2.8294226
372	2.9605224	2.9605854	2.9604671	2.9604749
372.5	3.0771132	3.0771722	3.0770688	3.0770677
373	3.1745616	3.1746158	3.1745292	3.1745162
373.5	3.2489474	3.2489964	3.2489276	3.2489039
374	3.2972734	3.2973168	3.2972664	3.2972288
374.5	3.3175879	3.3176256	3.3175932	3.3175439
375	3.3090662	3.3090982	3.3090828	3.3090208
375.5	3.2720457	3.2720723	3.2720723	3.2719988
376	3.2080156	3.2080371	3.2080504	3.2079669
376.5	3.1195589	3.1195755	3.1195997	3.1195068
377	3.0102508	3.0102629	3.0102951	3.010196
377.5	2.8845165	2.8845245	2.884562	2.8844575
378	2.7474552	2.7474593	2.7474992	2.7473922
378.5	2.604635	2.6046356	2.6046752	2.6045675
379	2.4618701	2.4618673	2.461904	2.4617979
379.5	2.3249862	2.3249802	2.3250118	2.3249092
380	2.1995858	2.1995766	2.1996014	2.1995045
380.5	2.0908213	2.090809	2.0908255	2.0907355
381	2.0031863	2.0031708	2.0031782	2.0030971
381.5	1.9403319	1.9403135	1.9403112	1.9402393
382	1.9049182	1.9048969	1.9048849	1.9048235
382.5	1.8985035	1.8984795	1.8984583	1.8984078
383	1.921479	1.9214527	1.9214229	1.9213823
383.5	1.9730495	1.9730216	1.972984	1.9729549
384	2.0512626	2.0512337	2.0511897	2.051169
384.5	2.1530839	2.1530552	2.1530058	2.152995
385	2.2745167	2.2744893	2.2744357	2.2744317
385.5	2.4107597	2.410735	2.4106785	2.4106808
386	2.556399	2.5563784	2.55632	2.5563274
386.5	2.7056237	2.7056091	2.7055495	2.7055587
387	2.8524597	2.8524527	2.8523925	2.8524044
387.5	2.9910088	2.9910112	2.9909507	2.9909607
388	3.1156876	3.115701	3.1156403	3.1156493
388.5	3.2214522	3.2214782	3.2214169	3.2214216
389	3.3040035	3.3040433	3.3039809	3.3039807
389.5	3.359962	3.3600165	3.3599525	3.3599468
390	3.3870069	3.3870768	3.3870102	3.3869965
390.5	3.3839723	3.3840577	3.3839878	3.3839675
391	3.350898	3.3509984	3.3509243	3.3508949
391.5	3.2890309	3.2891456	3.2890664	3.2890295
392	3.2007791	3.2009066	3.2008218	3.2007765
392.5	3.0896185	3.089757	3.089666	3.0896129
393	2.9599561	2.9601032	2.9600059	2.9599462
393.5	2.8169562	2.8171091	2.8170057	2.8169395
394	2.6663349	2.6664905	2.6663814	2.6663106
394.5	2.5141326	2.5142877	2.5141737	2.514099
395	2.3664723	2.3666235	2.3665058	2.3664287
395.5	2.2293143	2.229458	2.229338	2.2292601
396	2.1082162	2.1083492	2.1082287	2.1081514
396.5	2.0081091	2.0082284	2.0081093	2.0080336
397	1.9330978	1.9332007	1.9330851	1.9330133
397.5	1.8862938	1.886378	1.8862681	1.8862001
398	1.8696873	1.8697512	1.8696491	1.8695875
398.5	1.8840644	1.8841071	1.8840149	1.8839591
399	1.9289719	1.9289931	1.9289125	1.928864
399.5	2.0027316	2.0027317	2.0026643	2.0026235
400	2.1025038	2.102484	2.102431	2.1023969
400.5	2.2243979	2.2243602	2.2243222	2.2242967
401	2.3636246	2.3635714	2.3635486	2.3635287
401.5	2.5146848	2.5146192	2.5146115	2.514599
402	2.6715879	2.6715135	2.6715199	2.6715121
402.5	2.8280895	2.8280102	2.8280294	2.8280259
403	2.9779404	2.9778603	2.9778905	2.9778906
403.5	3.1151363	3.1150597	3.1150984	3.1150991
404	3.2341585	3.2340897	3.2341341	3.2341364
404.5	3.3301955	3.3301383	3.3301853	3.3301851
405	3.399337	3.3992951	3.3993414	3.3993398
405.5	3.4387326	3.4387093	3.4387513	3.4387455
406	3.4467086	3.4467065	3.4467408	3.4467301
406.5	3.4228375	3.4228587	3.4228817	3.4228659
407	3.3679586	3.3680044	3.3680129	3.36799
407.5	3.2841477	3.2842189	3.28421	3.2841813
408	3.1746379	3.1747343	3.1747054	3.1746692
408.5	3.0436931	3.043814	3.043763	3.0437207
409	2.8964409	2.8965848	2.8965104	2.8964619
409.5	2.7386709	2.7388357	2.7387372	2.7386832
410	2.5766049	2.5767882	2.5766653	2.5766071
410.5	2.4166511	2.4168498	2.4167032	2.4166417
411	2.2651489	2.2653594	2.2651906	2.2651272
411.5	2.1281164	2.1283354	2.1281461	2.1280826
412	2.0110108	2.0112346	2.0110276	2.0109649
412.5	1.9185098	1.9187346	1.918513	1.918453
413	1.8543236	1.8545461	1.8543134	1.8542577
413.5	1.8210463	1.821263	1.8210233	1.8209724
414	1.8200496	1.8202574	1.820015	1.8199712
414.5	1.8514263	1.8516228	1.8513819	1.8513443
415	1.9139845	1.9141672	1.9139323	1.9139034
415.5	2.0052919	2.0054592	2.0052344	2.0052129
416	2.1217709	2.1219216	2.1217107	2.1216973
416.5	2.2588383	2.2589715	2.2587781	2.2587726
417	2.4110856	2.4112011	2.4110281	2.4110284
417.5	2.5724926	2.5725906	2.5724404	2.5724479
418	2.7366655	2.7367467	2.7366209	2.7366314
418.5	2.8970899	2.8971553	2.8970549	2.8970696
419	3.0473895	3.0474405	3.0473655	3.0473811
419.5	3.181579	3.1816175	3.1815673	3.1815824
420	3.2943027	3.2943305	3.2943038	3.2943174
420.5	3.3810473	3.3810666	3.3810611	3.3810699
421	3.4383224	3.4383355	3.4383485	3.4383532
421.5	3.4638001	3.4638094	3.4638376	3.4638343
422	3.4564089	3.4564168	3.4564562	3.4564459
422.5	3.4163775	3.4163864	3.4164328	3.4164135
423	3.345227	3.3452392	3.3452883	3.3452597
423.5	3.2457123	3.24573	3.2457773	3.24574
424	3.1217139	3.1217393	3.1217803	3.1217335
424.5	2.9780851	2.9781201	2.9781505	2.9780963
425	2.8204606	2.8205068	2.8205227	2.8204612
425.5	2.6550338	2.6550926	2.6550907	2.6550238
426	2.4883115	2.4883843	2.4883614	2.4882907
426.5	2.3268568	2.3269441	2.3268983	2.3268259
427	2.1770285	2.1771312	2.1770607	2.1769886
427.5	2.0447295	2.0448477	2.0447518	2.0446826
428	1.9351724	1.935306	1.9351847	1.93512
428.5	1.8526727	1.8528211	1.8526753	1.8526181
429	1.8004774	1.8006398	1.800471	1.8004223
429.5	1.7806359	1.7808113	1.7806217	1.7805836
430	1.7939189	1.7941055	1.7938981	1.7938722
430.5	1.8397866	1.8399827	1.8397609	1.839747
431	1.9164108	1.9166142	1.9163818	1.9163821
431.5	2.0207463	2.0209546	2.0207159	2.020728
432	2.148652	2.1488626	2.1486218	2.1486475
432.5	2.2950545	2.2952646	2.2950263	2.2950628
433	2.4541492	2.454356	2.4541244	2.4541709
433.5	2.6196304	2.6198312	2.6196104	2.6196656
434	2.7849412	2.7851331	2.7849269	2.7849868
434.5	2.9435332	2.9437135	2.9435252	2.9435898
435	3.0891258	3.0892923	3.0891247	3.0891885
435.5	3.2159555	3.216106	3.2159614	3.2160241
436	3.3190039	3.3191366	3.3190166	3.319074
436.5	3.3941963	3.39431	3.3942153	3.3942653
437	3.4385629	3.4386568	3.4385875	3.4386285
437.5	3.4503561	3.4504299	3.4503855	3.450414
438	3.4291193	3.4291732	3.4291527	3.4291692
438.5	3.3757044	3.3757391	3.3757406	3.3757422
439	3.2922372	3.292254	3.2922753	3.292263
439.5	3.1820327	3.1820332	3.1820716	3.1820448
440	3.0494626	3.049449	3.0495014	3.0494609
440.5	2.8997817	2.8997564	2.8998196	2.8997671
441	2.7389187	2.7388845	2.7389551	2.7388917
441.5	2.5732407	2.5732005	2.5732752	2.5732037
442	2.4093006	2.4092571	2.4093326	2.4092555
442.5	2.2535764	2.2535327	2.2536059	2.253526
443	2.1122152	2.112174	2.1122422	2.1121626
443.5	1.9907888	1.9907526	1.9908133	1.9907373
444	1.8940739	1.8940448	1.8940961	1.8940262
444.5	1.8258626	1.8258425	1.8258828	1.8258229
445	1.7888135	1.7888037	1.788832	1.7887832
445.5	1.7843469	1.7843481	1.7843639	1.7843298
446	1.8125898	1.8126023	1.8126056	1.8125866
446.5	1.8723721	1.8723957	1.8723871	1.8723847
447	1.9612748	1.9613088	1.9612891	1.9613042
447.5	2.075727	2.0757703	2.0757407	2.0757717
448	2.2111491	2.2112001	2.2111623	2.2112105
448.5	2.362136	2.3621929	2.3621488	2.3622101
449	2.5226726	2.5227335	2.5226848	2.5227596
449.5	2.6863734	2.686436	2.6863852	2.6864693
450	2.8467369	2.8467991	2.8467482	2.8468392
450.5	2.9974036	2.9974636	2.9974145	2.99751
451	3.1324093	3.132465	3.1324197	3.1325145
451.5	3.2464205	3.2464705	3.2464308	3.246524
452	3.3349468	3.3349897	3.3349571	3.335043
452.5	3.3945173	3.3945521	3.3945278	3.3946056
453	3.4228176	3.4228438	3.4228288	3.4228946
453.5	3.4187802	3.4187978	3.4187926	3.4188445
454	3.3826254	3.3826344	3.3826396	3.3826767
454.5	3.3158503	3.3158512	3.3158668	3.315887
455	3.2211676	3.2211613	3.2211872	3.2211916
455.5	3.1023961	3.1023834	3.1024193	3.102407
456	2.9643067	2.9642887	2.9643341	2.9643071
456.5	2.8124315	2.8124094	2.8124637	2.8124232
457	2.6528424	2.652817	2.6528795	2.6528279
457.5	2.4919082	2.4918804	2.4919506	2.4918905
458	2.336041	2.3360115	2.3360886	2.3360231
458.5	2.1914408	2.1914099	2.1914933	2.1914255
459	2.0638485	2.0638161	2.0639054	2.063839
459.5	1.9583182	1.9582839	1.9583789	1.9583167
460	1.8790172	1.8789803	1.8790807	1.879026
460.5	1.8290606	1.82902	1.8291259	1.8290816
461	1.8103898	1.810344	1.8104555	1.8104232
461.5	1.823696	1.8236437	1.823761	1.8237438
462	1.8683957	1.8683349	1.8684584	1.8684556
462.5	1.9426549	1.9425841	1.9427141	1.9427281
463	2.0434653	2.0433827	2.0435197	2.0435489
463.5	2.1667654	2.1666697	2.1668138	2.1668579
464	2.3076045	2.3074946	2.3076463	2.3077043
464.5	2.460342	2.4602174	2.4603764	2.4604446
465	2.6188729	2.6187334	2.6188996	2.6189779
465.5	2.7768726	2.7767187	2.7768918	2.7769746
466	2.9280497	2.9278826	2.9280618	2.9281482
466.5	3.0663969	3.0662186	3.0664028	3.0664882
467	3.1864306	3.1862435	3.1864314	3.1865128
467.5	3.2834087	3.2832159	3.2834059	3.2834812
468	3.353519	3.3533243	3.3535143	3.3535789
468.5	3.3940298	3.3938371	3.3940251	3.394079
469	3.4033974	3.4032111	3.4033947	3.4034339
469.5	3.3813255	3.3811501	3.3813269	3.3813519
470	3.3287754	3.3286154	3.3287829	3.3287923
470.5	3.2479253	3.2477849	3.2479406	3.2479347
471	3.1420813	3.1419642	3.1421061	3.1420862
471.5	3.0155434	3.0154527	3.0155787	3.0155456
472	2.8734319	2.87337	2.8734786	2.873435
472.5	2.7214813	2.7214497	2.7215397	2.7214875
473	2.5658102	2.5658092	2.56588	2.5658226
473.5	2.4126755	2.4127046	2.4127562	2.4126964
474	2.2682224	2.2682798	2.2683127	2.2682539
474.5	2.1382382	2.1383211	2.1383366	2.1382817
475	2.0279217	2.0280261	2.0280261	2.0279787
475.5	1.9416759	1.9417971	1.941784	1.9417457
476	1.8829329	1.8830651	1.8830421	1.8830163
476.5	1.8540183	1.8541553	1.8541258	1.8541133
477	1.8560596	1.8561948	1.8561628	1.8561649
477.5	1.8889431	1.8890697	1.8890394	1.889057
478	1.9513205	1.9514318	1.9514076	1.9514389
478.5	2.0406646	2.0407542	2.0407403	2.0407865
479	2.1533724	2.1534346	2.1534354	2.1534924
479.5	2.2849116	2.2849414	2.2849608	2.2850284
480	2.4300032	2.4299969	2.430038	2.4301122
480.5	2.5828343	2.5827891	2.5828549	2.582933
481	2.7372923	2.737207	2.7372995	2.737379
481.5	2.8872103	2.887085	2.8872055	2.8872811
482	3.0266145	3.0264507	3.0265996	3.0266705
482.5	3.1499634	3.1497641	3.1499408	3.1500014
483	3.2523699	3.2521395	3.2523425	3.2523921
483.5	3.3297963	3.3295404	3.3297671	3.3298022
484	3.379215	3.37894	3.3791872	3.3792064
484.5	3.3987288	3.3984422	3.3987057	3.3987088
485	3.3876455	3.3873552	3.3876302	3.3876153
485.5	3.3465042	3.3462183	3.3464994	3.3464689
486	3.2770517	3.2767784	3.2770599	3.2770132
486.5	3.1821712	3.1819182	3.1821941	3.1821343
487	3.0657645	3.065539	3.0658036	3.0657326
487.5	2.9325945	2.9324029	2.9326503	2.9325711
488	2.7880926	2.78794	2.7881649	2.7880811
488.5	2.6381392	2.6380294	2.6382273	2.6381421
489	2.4888275	2.488763	2.4889297	2.4888472
489.5	2.3462178	2.3461995	2.3463321	2.3462556
490	2.216094	2.2161212	2.2162176	2.2161505
490.5	2.1037316	2.1038019	2.1038613	2.1038066
491	2.0136855	2.0137953	2.013818	2.0137783
491.5	1.9496083	1.9497525	1.9497398	1.9497163
492	1.9141036	1.914276	1.9142305	1.9142255
492.5	1.9086226	1.9088161	1.9087414	1.9087536
493	1.9334068	1.9336136	1.9335142	1.933545
493.5	1.9874792	1.9876913	1.9875726	1.9876194
494	2.068685	2.0688942	2.0687621	2.0688235
494.5	2.1737789	2.1739772	2.1738382	2.1739122
495	2.298557	2.2987369	2.2985979	2.2986796
495.5	2.4380266	2.4381816	2.4380489	2.4381373
496	2.5866077	2.5867319	2.5866122	2.5867008
496.5	2.7383583	2.7384472	2.7383465	2.7384337
497	2.8872137	2.8872643	2.8871879	2.8872684
497.5	3.027231	3.0272413	3.027194	3.0272644
498	3.152828	3.1527978	3.1527832	3.1528412
498.5	3.2590085	3.2589388	3.2589595	3.2590005
499	3.3415625	3.3414558	3.3415132	3.3415374
499.5	3.3972356	3.3970956	3.3971899	3.3971937
500	3.4238601	3.4236914	3.4238218	3.4238063


==> graphics/data/Galerkin5440_sin_r100_LinOutputErrors.dat <==
0	NaN	NaN	NaN
0.5	0.00015499979	8.2600837e-05	0.0078256274
1	3.1443332e-05	1.0667055e-05	0.0012207187
1.5	7.9923296e-06	4.4715843e-06	0.0003347346
2	5.8315941e-06	1.6625692e-06	0.00026824792
2.5	3.8733349e-06	9.010449e-07	8.007002e-05
3	3.5061347e-06	2.288301e-07	6.7732844e-05
3.5	2.8005117e-06	6.3036983e-07	3.7318752e-05
4	2.2590994e-06	3.7103926e-07	1.3365201e-05
4.5	2.0728191e-06	1.2026961e-07	1.0673243e-05
5	1.6992001e-06	1.0270834e-06	6.8622279e-06
5.5	1.5016049e-06	2.2932184e-07	1.3804035e-06
6	1.2002988e-06	1.152154e-07	4.0813866e-07
6.5	1.2013977e-06	4.5066642e-07	1.2468204e-06
7	1.1694513e-06	1.0445949e-07	2.9554115e-06
7.5	1.1281371e-06	2.7564107e-08	3.8779738e-07
8	1.1036859e-06	3.3402981e-07	2.1899733e-06
8.5	1.1530921e-06	8.6239224e-08	1.2983908e-06
9	1.217959e-06	3.7947705e-08	2.3669529e-06
9.5	1.24091e-06	7.5248694e-08	5.9333642e-07
10	1.2550961e-06	8.4081631e-08	2.2678731e-07
10.5	1.3085607e-06	2.2911567e-07	1.3537524e-06
11	1.3926737e-06	1.9149409e-07	1.241032e-06
11.5	1.3743265e-06	8.5236203e-08	4.7128209e-07
12	1.3212877e-06	9.9424788e-08	1.2553978e-06
12.5	1.3889669e-06	9.7344558e-08	1.0780147e-06
13	1.514543e-06	3.5872575e-08	1.6170528e-06
13.5	1.6381739e-06	2.5199296e-07	7.6885095e-07
14	1.7608521e-06	2.0696051e-07	1.5850284e-06
14.5	1.9470039e-06	7.8611399e-08	2.5267337e-06
15	2.1738886e-06	1.6332015e-07	9.9329567e-07
15.5	2.334522e-06	2.338629e-08	3.3281619e-06
16	2.4680407e-06	1.9656113e-07	9.1995084e-07
16.5	2.7043641e-06	5.185663e-07	1.4957733e-06
17	2.9629407e-06	1.3960709e-07	2.8292515e-06
17.5	3.1479505e-06	8.7697249e-09	8.7476763e-07
18	3.5241202e-06	3.1416819e-07	3.0794977e-06
18.5	4.1698998e-06	2.4439618e-07	1.6730511e-08
19	5.0420389e-06	3.8626361e-07	1.4484679e-06
19.5	6.0344224e-06	6.6422552e-07	1.1204889e-06
20	7.284772e-06	6.0796775e-07	2.9449899e-07
20.5	9.4591098e-06	2.4313218e-07	2.9098335e-06
21	1.3679995e-05	3.8100187e-07	1.6677382e-06
21.5	2.3295585e-05	2.0299659e-06	2.2549147e-06
22	7.1398807e-05	8.4208383e-06	1.4630896e-05
22.5	7.9775337e-05	5.8438992e-06	1.8486871e-05
23	2.7152358e-05	1.4839107e-06	4.9038238e-06
23.5	1.6799102e-05	1.0996652e-06	6.704752e-07
24	1.2272959e-05	5.564892e-07	2.5044815e-06
24.5	9.9159314e-06	6.361664e-07	2.1380969e-06
25	8.4887627e-06	1.0938162e-06	2.0629541e-06
25.5	7.234994e-06	8.4674639e-07	1.4016571e-06
26	6.4032544e-06	3.8903845e-07	8.32325e-07
26.5	5.9752861e-06	3.4249839e-07	1.0373574e-07
27	5.8102799e-06	5.3020744e-07	1.0315539e-06
27.5	5.8522785e-06	4.5332538e-07	5.5485412e-07
28	5.7987217e-06	3.7358521e-07	1.0724261e-06
28.5	5.618235e-06	4.0780314e-07	4.0064653e-07
29	5.442697e-06	3.7818669e-07	3.5444126e-07
29.5	5.2964055e-06	2.6480656e-07	3.038012e-07
30	5.2620362e-06	2.3494507e-07	7.9755844e-09
30.5	5.3213627e-06	3.7590587e-07	4.0457708e-07
31	5.3819472e-06	4.3985307e-07	1.6674986e-07
31.5	5.5586227e-06	4.1526083e-07	1.0693748e-06
32	5.8117006e-06	5.6366193e-07	8.3563102e-07
32.5	6.0048208e-06	6.1433452e-07	3.0306373e-07
33	6.3199458e-06	5.5295355e-07	7.1078368e-07
33.5	6.7921582e-06	5.9399996e-07	6.5443221e-07
34	7.4077395e-06	8.0398039e-07	6.5393462e-07
34.5	8.2614876e-06	8.4892382e-07	7.6960997e-07
35	9.3113217e-06	5.8086208e-07	7.6292051e-07
35.5	1.0735688e-05	4.6390974e-07	2.0751074e-06
36	1.2697413e-05	5.2903832e-07	8.4579632e-07
36.5	1.5583381e-05	5.4032184e-07	2.7301794e-06
37	2.0534151e-05	6.4822569e-07	4.5577514e-06
37.5	3.0899749e-05	1.2030376e-06	2.6209861e-06
38	6.3449489e-05	3.5988658e-06	1.319981e-05
38.5	0.0032961351	0.00015840566	6.9445629e-05
39	6.7206313e-05	4.547987e-06	1.140673e-05
39.5	3.5725021e-05	3.6939349e-06	6.25038e-07
40	2.4581619e-05	2.1774624e-06	1.891712e-06
40.5	1.8547558e-05	1.5267707e-06	2.637107e-06
41	1.4666165e-05	1.3475788e-06	4.5211096e-07
41.5	1.2218117e-05	1.0633075e-06	2.252843e-06
42	1.0512094e-05	9.6400739e-07	4.9615034e-07
42.5	9.2847332e-06	6.5930131e-07	7.4085247e-07
43	8.407202e-06	5.117983e-07	3.5151072e-07
43.5	7.6754367e-06	3.975452e-07	1.451951e-07
44	7.1442694e-06	4.5737874e-08	8.2871673e-07
44.5	6.7540853e-06	6.9653229e-08	3.1234197e-07
45	6.4548426e-06	6.5201766e-08	1.8558889e-06
45.5	6.326652e-06	5.1313505e-09	1.790624e-07
46	6.3478458e-06	1.882749e-07	9.2716887e-07
46.5	6.4656755e-06	2.9879868e-07	4.7114543e-07
47	6.677044e-06	3.534951e-07	8.6918033e-07
47.5	6.9246756e-06	2.1407718e-07	1.8583707e-07
48	7.2942532e-06	2.0861169e-07	1.0344777e-06
48.5	7.7385229e-06	4.6767088e-07	1.3224938e-06
49	7.9459696e-06	5.4514703e-07	2.0368353e-07
49.5	7.9992841e-06	6.1328722e-07	1.9254672e-06
50	8.0813728e-06	8.1342418e-07	1.1254912e-06
50.5	8.4778839e-06	9.213847e-07	1.3462596e-07
51	9.5973879e-06	8.0577872e-07	8.0056703e-07
51.5	1.1525237e-05	4.9568759e-07	1.9108639e-06
52	1.4720401e-05	2.6498385e-07	6.1106145e-07
52.5	1.9475336e-05	1.853778e-07	2.1411585e-06
53	2.6645306e-05	1.0412148e-06	2.5541996e-06
53.5	4.0592751e-05	2.4501437e-06	3.1315721e-06
54	9.0919654e-05	7.0660007e-06	1.0934483e-05
54.5	0.00017491965	1.5011428e-05	6.7932837e-05
55	3.7516185e-05	2.7817313e-06	7.92479e-06
55.5	1.8863283e-05	1.0766076e-06	1.4133621e-05
56	1.1513139e-05	6.4455425e-07	5.9148229e-06
56.5	7.6721812e-06	3.729888e-07	7.3177432e-06
57	5.7659914e-06	9.8805987e-08	5.2934577e-06
57.5	4.8041778e-06	3.4724545e-07	3.2291348e-06
58	4.3542168e-06	7.2396018e-07	4.4338626e-06
58.5	4.002805e-06	6.8236864e-07	1.7326709e-06
59	3.5354747e-06	6.1179778e-07	4.1159157e-06
59.5	2.9606997e-06	2.7060463e-07	2.3250227e-06
60	2.0448552e-06	6.0234556e-07	3.7879263e-06
60.5	1.1116376e-06	1.4072686e-06	3.9760784e-06
61	5.2291464e-07	1.9454633e-06	3.3218519e-06
61.5	3.1042206e-07	2.2344656e-06	4.9383406e-06
62	5.2297912e-07	2.1115623e-06	3.2016808e-06
62.5	8.0013029e-07	1.7332701e-06	5.3274061e-06
63	9.9980428e-07	1.0931845e-06	3.6727967e-06
63.5	1.0566307e-06	3.6192756e-07	4.728461e-06
64	6.8808916e-07	1.8118528e-07	4.8451052e-06
64.5	8.1252905e-08	7.0861585e-07	3.5138361e-06
65	7.80808e-07	9.5793597e-07	5.4064125e-06
65.5	1.8136012e-06	9.3444213e-07	2.6511315e-06
66	2.944781e-06	7.0956903e-07	5.0296036e-06
66.5	4.552387e-06	6.1937241e-08	3.1375816e-06
67	7.1527683e-06	1.3793039e-06	4.9999753e-06
67.5	1.1289655e-05	3.3395373e-06	7.0462288e-06
68	1.7255582e-05	6.0031951e-06	7.6639675e-06
68.5	2.5707951e-05	9.0871781e-06	1.6462103e-05
69	3.7551198e-05	1.3108324e-05	1.5965149e-05
69.5	5.3988529e-05	1.7780131e-05	3.1319799e-05
70	7.795633e-05	2.2696757e-05	3.3408742e-05
70.5	0.00012513179	3.0344219e-05	5.1692111e-05
71	0.0003722564	6.8289006e-05	0.00013896216
71.5	0.00022387461	2.3098068e-05	2.0552522e-05
72	6.6989058e-05	4.1413092e-07	1.5636736e-05
72.5	3.5740963e-05	3.2306566e-06	7.0819596e-06
73	2.6298654e-05	2.6151598e-06	7.9264477e-06
73.5	2.4636352e-05	1.007879e-06	6.5872618e-06
74	2.5688756e-05	7.5089786e-07	1.1879574e-05
74.5	2.6944762e-05	2.1801143e-06	1.6225136e-05
75	2.7210909e-05	3.0569059e-06	1.0925008e-05
75.5	2.6069738e-05	3.5741615e-06	1.3267356e-05
76	2.402302e-05	4.0489274e-06	3.4779157e-06
76.5	2.1607229e-05	4.3741883e-06	3.4844879e-06
77	1.97399e-05	4.6302099e-06	2.2137452e-06
77.5	1.9476503e-05	5.1994797e-06	2.493235e-06
78	2.1204793e-05	5.7269348e-06	1.0375344e-06
78.5	2.4773518e-05	6.2479467e-06	7.6210612e-07
79	2.9331314e-05	6.4206144e-06	9.7625211e-06
79.5	3.3755481e-05	6.2299618e-06	8.8530178e-06
80	3.7161469e-05	5.9732914e-06	1.5211003e-05
80.5	3.8689838e-05	5.5321128e-06	1.4183713e-05
81	3.8088289e-05	5.0551502e-06	1.3029915e-05
81.5	3.5773199e-05	4.6947518e-06	1.3549395e-05
82	3.2588375e-05	4.5357207e-06	6.9371681e-06
82.5	2.9514773e-05	4.412866e-06	1.0166825e-05
83	2.719628e-05	4.2923459e-06	3.5045492e-06
83.5	2.5819968e-05	4.2035849e-06	6.9231069e-06
84	2.5568672e-05	4.2168407e-06	5.4527585e-06
84.5	2.6201727e-05	4.539031e-06	4.8098091e-06
85	2.7205578e-05	5.4414398e-06	8.9275284e-06
85.5	2.8424611e-05	6.9893017e-06	3.4753921e-06
86	2.9447546e-05	8.894819e-06	1.0285633e-05
86.5	3.0415261e-05	1.0990346e-05	4.1101639e-06
87	3.1662672e-05	1.2857614e-05	9.5649746e-06
87.5	3.2905215e-05	1.3531946e-05	9.2611164e-06
88	3.4464106e-05	1.2976675e-05	8.6468021e-06
88.5	3.6319953e-05	1.1174465e-05	1.6206647e-05
89	3.8449953e-05	8.5482708e-06	8.7419427e-06
89.5	4.1038426e-05	5.883886e-06	1.8647756e-05
90	4.3752962e-05	3.6814892e-06	9.4438202e-06
90.5	4.7222734e-05	3.0125809e-06	1.4823038e-05
91	5.2276913e-05	4.3265061e-06	1.4547312e-05
91.5	5.9664956e-05	7.6728104e-06	1.251647e-05
92	7.02329e-05	1.2209286e-05	3.0172167e-05
92.5	8.4633942e-05	1.7288348e-05	2.2819618e-05
93	0.00010354539	2.1905482e-05	5.6898506e-05
93.5	0.00012743873	2.3008298e-05	5.3265635e-05
94	0.0001581912	1.7298355e-05	8.5567404e-05
94.5	0.00020590192	8.6333099e-06	0.0001167369
95	0.0003747811	0.00016018213	0.00012980947
95.5	0.00014142109	0.00034980738	0.00015459816
96	4.7773317e-05	0.00016265765	6.4536553e-05
96.5	7.6080501e-05	0.00012286238	2.4508627e-05
97	7.8634665e-05	0.00010099538	4.552763e-05
97.5	7.0222754e-05	8.3248104e-05	2.7734486e-05
98	5.6821197e-05	6.7138709e-05	1.3951442e-05
98.5	4.2051144e-05	5.2491166e-05	1.1084796e-05
99	2.839225e-05	3.9668962e-05	1.0347808e-05
99.5	1.7395571e-05	2.9246298e-05	5.7402226e-06
100	9.7399678e-06	2.1500547e-05	1.9195974e-05
100.5	5.5624899e-06	1.6985956e-05	1.3227333e-05
101	4.4292509e-06	1.5236367e-05	1.2812738e-05
101.5	5.3126522e-06	1.5629736e-05	1.0185957e-05
102	7.0668929e-06	1.7241315e-05	1.032384e-07
102.5	8.6031674e-06	1.9088554e-05	1.8843285e-06
103	9.2180523e-06	2.0406961e-05	8.8535935e-06
103.5	8.4252757e-06	2.0474136e-05	4.4645157e-06
104	6.0742091e-06	1.9221418e-05	7.5396209e-06
104.5	2.5806045e-06	1.6893848e-05	4.4723795e-06
105	1.4789625e-06	1.3825728e-05	1.2801568e-06
105.5	5.2350608e-06	1.0730722e-05	3.662106e-07
106	7.8936422e-06	8.0223669e-06	9.6630737e-06
106.5	8.8912417e-06	6.008032e-06	4.8791922e-06
107	7.8898263e-06	4.6586095e-06	1.0109242e-05
107.5	4.8400376e-06	3.8296642e-06	4.9912603e-06
108	8.3459108e-08	3.0973283e-06	1.3896539e-06
108.5	5.6925596e-06	1.9691511e-06	2.1812642e-07
109	1.1704744e-05	5.4576919e-08	1.0368426e-05
109.5	1.6840996e-05	2.9884873e-06	6.3802279e-06
110	2.0627596e-05	7.2384286e-06	1.7484209e-05
110.5	2.2260502e-05	1.2897623e-05	1.2249658e-05
111	2.1330104e-05	2.0263266e-05	1.6451601e-05
111.5	1.7728493e-05	2.9449371e-05	1.7972916e-05
112	1.1196745e-05	4.1128755e-05	1.1550483e-05
112.5	1.816203e-06	5.6095117e-05	2.5310422e-05
113	1.1201825e-05	7.5687459e-05	1.0798907e-05
113.5	2.9973295e-05	0.00010222946	3.2413344e-05
114	5.8205919e-05	0.00014048242	1.9583816e-05
114.5	0.00010690744	0.00020223	2.8747445e-05
115	0.00020698084	0.00032151782	3.9357618e-05
115.5	0.00052609152	0.0006882936	4.211367e-05
116	0.0066998949	0.0076091581	0.00035539718
116.5	0.00056715878	0.00058045995	0.00012026045
117	0.00030600124	0.00029659253	1.503509e-05
117.5	0.00019976257	0.00019603749	3.1801496e-05
118	0.00013307304	0.00014465141	9.2135164e-06
118.5	8.2297447e-05	0.00011260648	1.5393026e-05
119	4.0605386e-05	9.0228815e-05	1.0257627e-05
119.5	6.0583833e-06	7.2794491e-05	4.5005571e-05
120	2.1935886e-05	5.8101944e-05	3.1295153e-05
120.5	4.3804206e-05	4.5085168e-05	5.4428313e-05
121	6.0120653e-05	3.3359934e-05	4.7215215e-05
121.5	7.1759642e-05	2.2977931e-05	4.8475448e-05
122	7.9870127e-05	1.3977899e-05	5.4855841e-05
122.5	8.5512574e-05	6.4023497e-06	3.8880084e-05
123	8.9767046e-05	7.1825705e-08	5.4214409e-05
123.5	9.3158332e-05	5.772645e-06	3.4795435e-05
124	9.5619548e-05	1.120433e-05	4.5796636e-05
124.5	9.6901465e-05	1.7027688e-05	3.5656625e-05
125	9.6581689e-05	2.3480453e-05	3.0019101e-05
125.5	9.4272527e-05	3.0884511e-05	3.2598774e-05
126	9.0234909e-05	3.9004038e-05	1.0084019e-05
126.5	8.5007534e-05	4.7579122e-05	1.8641068e-05
127	7.9755515e-05	5.6175654e-05	6.2942708e-06
127.5	7.5814642e-05	6.4277024e-05	1.7239213e-06
128	7.4368295e-05	7.1687484e-05	1.118299e-05
128.5	7.6108758e-05	7.7953638e-05	1.5076341e-05
129	8.0915152e-05	8.3032495e-05	3.4393571e-06
129.5	8.8192678e-05	8.7052422e-05	1.2154695e-05
130	9.6566334e-05	8.9839115e-05	9.7816508e-06
130.5	0.00010456246	9.1559962e-05	3.6173383e-06
131	0.00011080245	9.2162186e-05	1.8459182e-05
131.5	0.00011420542	9.1619445e-05	2.0137709e-05
132	0.00011435535	9.0005601e-05	1.871613e-05
132.5	0.00011116924	8.7109929e-05	2.7025193e-05
133	0.00010508893	8.3034233e-05	1.3881138e-05
133.5	9.675947e-05	7.7716804e-05	2.2563283e-05
134	8.7171451e-05	7.1275137e-05	9.3210359e-06
134.5	7.6840575e-05	6.3990418e-05	1.1642159e-05
135	6.6705633e-05	5.600825e-05	7.5177857e-06
135.5	5.7311847e-05	4.7831838e-05	9.2856907e-07
136	4.8722842e-05	3.9775446e-05	6.6462667e-06
136.5	4.1125817e-05	3.2252185e-05	5.1115684e-06
137	3.4251471e-05	2.5529628e-05	3.6993223e-06
137.5	2.7900798e-05	1.9614025e-05	5.8581077e-06
138	2.1923949e-05	1.4464859e-05	2.5683307e-06
138.5	1.595028e-05	9.7167136e-06	3.6765216e-06
139	9.9615209e-06	4.9642347e-06	1.0546028e-05
139.5	3.6975619e-06	5.0629389e-07	2.4303337e-06
140	2.8671403e-06	7.3014764e-06	1.7223542e-05
140.5	9.8164894e-06	1.614599e-05	5.7652593e-06
141	1.7493078e-05	2.8029008e-05	1.9693882e-05
141.5	2.6608265e-05	4.4454336e-05	1.6858468e-05
142	3.9267709e-05	6.9290894e-05	1.7525061e-05
142.5	6.1751528e-05	0.0001137018	4.439209e-05
143	0.00012649054	0.00023679353	1.6094563e-05
143.5	0.00960374	0.017774136	0.0060010733
144	0.00013848175	0.00024560123	9.3794519e-06
144.5	7.2909756e-05	0.00012182167	2.4432332e-05
145	5.2229959e-05	8.1897847e-05	9.3932906e-06
145.5	4.2244957e-05	6.3924949e-05	2.1914187e-06
146	3.6662556e-05	5.4537461e-05	9.6367229e-06
146.5	3.3065833e-05	4.9328486e-05	2.6891391e-06
147	3.0297897e-05	4.6204172e-05	6.366167e-06
147.5	2.8246137e-05	4.3694302e-05	2.4000377e-06
148	2.6432453e-05	4.1469817e-05	9.3954701e-07
148.5	2.4857612e-05	3.9000396e-05	1.0617653e-06
149	2.3514314e-05	3.6355516e-05	4.0724683e-06
149.5	2.2353861e-05	3.3639349e-05	7.6124008e-07
150	2.1409872e-05	3.0937547e-05	6.6022262e-06
150.5	2.074268e-05	2.8613146e-05	1.8237854e-06
151	2.0357005e-05	2.6662103e-05	5.8632308e-06
151.5	2.0207575e-05	2.5211611e-05	3.2641242e-06
152	2.0244377e-05	2.4205156e-05	2.624338e-06
152.5	2.0450657e-05	2.3499179e-05	3.4777159e-06
153	2.0698864e-05	2.294528e-05	1.5084138e-06
153.5	2.0925224e-05	2.2292552e-05	1.2846895e-06
154	2.1065392e-05	2.1383139e-05	4.9830513e-06
154.5	2.0986778e-05	2.0058426e-05	3.3655447e-06
155	2.0608638e-05	1.824954e-05	6.9972719e-06
155.5	1.9819506e-05	1.590951e-05	9.2072803e-06
156	1.8468401e-05	1.3086872e-05	7.8665298e-06
156.5	1.6468481e-05	9.7530552e-06	1.4133862e-05
157	1.3539062e-05	5.8847311e-06	8.6802468e-06
157.5	9.4470641e-06	1.3199782e-06	1.6042079e-05
158	3.5272852e-06	4.5820878e-06	1.0772777e-05
158.5	4.9138978e-06	1.2807109e-05	1.313667e-05
159	1.913521e-05	2.6880083e-05	1.5553409e-05
159.5	4.9187075e-05	5.7844231e-05	8.1111537e-07
160	0.00017480148	0.00019374447	3.7497807e-05
160.5	0.00029002385	0.00032099006	7.1332227e-05
161	9.4492332e-05	0.00010812529	5.4139863e-06
161.5	5.8176005e-05	7.0853655e-05	1.6234002e-05
162	4.130628e-05	5.4433058e-05	1.1666777e-05
162.5	3.0976937e-05	4.4597715e-05	7.415967e-06
163	2.3400802e-05	3.7747612e-05	1.1040252e-05
163.5	1.7658229e-05	3.2274836e-05	3.4968925e-06
164	1.2914192e-05	2.7977899e-05	7.5549207e-06
164.5	8.9370831e-06	2.4391542e-05	2.0219406e-06
165	5.7939244e-06	2.1506219e-05	2.9777288e-06
165.5	3.2374477e-06	1.9233876e-05	1.4978038e-06
166	1.0636786e-06	1.7414729e-05	1.1105765e-06
166.5	7.4194182e-07	1.6054634e-05	5.5253204e-07
167	2.2466779e-06	1.4934094e-05	3.758025e-06
167.5	3.4712201e-06	1.4001981e-05	1.510876e-06
168	4.5087315e-06	1.3138736e-05	4.8969569e-06
168.5	5.3211735e-06	1.2286914e-05	4.4893102e-06
169	5.9414186e-06	1.1443872e-05	5.1260591e-06
169.5	6.3444947e-06	1.0610893e-05	7.325269e-06
170	6.5196814e-06	9.865639e-06	5.2804306e-06
170.5	6.4887952e-06	9.26522e-06	8.8097323e-06
171	6.2793267e-06	8.8958384e-06	5.8756485e-06
171.5	5.9283012e-06	8.7685035e-06	8.2154761e-06
172	5.5182953e-06	8.9411731e-06	6.9016011e-06
172.5	5.1756016e-06	9.3150335e-06	5.8493066e-06
173	4.9801885e-06	9.833334e-06	7.7119479e-06
173.5	5.0732611e-06	1.0393137e-05	2.8969388e-06
174	5.7838239e-06	1.0736505e-05	7.2022604e-06
174.5	7.2719837e-06	1.0915835e-05	6.6360798e-07
175	1.0016569e-05	1.0462239e-05	3.5585474e-06
175.5	1.5609735e-05	9.2343166e-06	3.6518372e-07
176	2.823064e-05	6.2826482e-06	9.147283e-06
176.5	7.2150195e-05	4.3769768e-06	5.1520305e-06
177	0.00049277706	0.00012018068	0.00026595636
177.5	7.3824813e-05	2.7905476e-05	1.3508991e-05
178	4.5612636e-05	2.1228009e-05	2.1545936e-05
178.5	3.5848521e-05	1.8840344e-05	1.0692219e-05
179	3.1199147e-05	1.7943105e-05	9.1261414e-06
179.5	2.8648169e-05	1.7489317e-05	9.3024156e-06
180	2.7189593e-05	1.7611499e-05	3.5130466e-06
180.5	2.6282516e-05	1.7873226e-05	6.4122973e-06
181	2.5710547e-05	1.8241844e-05	7.6590816e-07
181.5	2.5221907e-05	1.8618326e-05	2.4278407e-06
182	2.4807038e-05	1.8831299e-05	3.6063425e-07
182.5	2.4301481e-05	1.8941994e-05	1.4435448e-06
183	2.3769025e-05	1.8842883e-05	9.8319426e-07
183.5	2.3112412e-05	1.8581926e-05	4.0898706e-06
184	2.235746e-05	1.8183346e-05	1.9177136e-06
184.5	2.1515025e-05	1.767124e-05	5.0127248e-06
185	2.0585636e-05	1.7105749e-05	3.3611653e-06
185.5	1.9547997e-05	1.6493151e-05	4.4546365e-06
186	1.8388185e-05	1.5847156e-05	4.8009951e-06
186.5	1.7097001e-05	1.5156404e-05	3.1953152e-06
187	1.5651619e-05	1.43887e-05	5.306825e-06
187.5	1.402642e-05	1.3478223e-05	2.0219884e-06
188	1.2200374e-05	1.241461e-05	4.1007711e-06
188.5	1.0194037e-05	1.1103523e-05	1.2966019e-06
189	7.9439765e-06	9.5262711e-06	1.0442879e-06
189.5	5.3593916e-06	7.6549221e-06	6.5215762e-07
190	2.4898781e-06	5.3807156e-06	3.1906505e-06
190.5	9.475604e-07	2.7775379e-06	9.6125082e-07
191	4.9138698e-06	4.3982711e-07	7.6720061e-06
191.5	9.9955119e-06	4.4103436e-06	5.2763358e-06
192	1.7182969e-05	9.7006396e-06	1.2088364e-05
192.5	2.8493543e-05	1.781478e-05	1.5925034e-05
193	4.9881665e-05	3.2243373e-05	2.0064389e-05
193.5	0.00010630418	7.0748176e-05	5.6867963e-05
194	0.00081310034	0.00054791617	0.00022208778
194.5	0.00018729948	0.00012726976	8.1471687e-05
195	9.259585e-05	6.3350716e-05	2.205911e-05
195.5	6.4649252e-05	4.4043808e-05	1.820255e-05
196	5.115604e-05	3.471997e-05	1.2011218e-05
196.5	4.3154105e-05	2.8878183e-05	5.5425016e-06
197	3.7842469e-05	2.479546e-05	7.7786895e-06
197.5	3.4099243e-05	2.1702288e-05	8.4124886e-07
198	3.1367221e-05	1.9195145e-05	3.938832e-06
198.5	2.9315837e-05	1.7207183e-05	3.0626811e-07
199	2.7773037e-05	1.5540913e-05	3.6400622e-07
199.5	2.661289e-05	1.4202845e-05	2.1687001e-08
200	2.5740061e-05	1.3110742e-05	2.1421011e-06
200.5	2.5047115e-05	1.2212477e-05	2.6466512e-07
201	2.4476892e-05	1.1461399e-05	3.0718143e-06
201.5	2.4011401e-05	1.0778356e-05	3.6244487e-07
202	2.3604867e-05	1.012684e-05	2.5159528e-06
202.5	2.3255811e-05	9.4587895e-06	1.7450125e-06
203	2.2960505e-05	8.7610484e-06	1.1958089e-06
203.5	2.2748429e-05	8.0025169e-06	2.9555053e-06
204	2.262705e-05	7.2300356e-06	3.4843298e-08
204.5	2.2624055e-05	6.4123156e-06	2.9385041e-06
205	2.2764214e-05	5.5905586e-06	3.9701363e-07
205.5	2.3043791e-05	4.767792e-06	1.113252e-06
206	2.34622e-05	3.8738957e-06	1.7274817e-07
206.5	2.4054253e-05	2.9765366e-06	2.1580084e-06
207	2.4828261e-05	1.8602006e-06	1.9826397e-07
207.5	2.5756731e-05	5.0514676e-07	5.748424e-06
208	2.7043435e-05	1.2812547e-06	1.8966289e-06
208.5	2.8744636e-05	3.8651574e-06	8.5613201e-06
209	3.1100203e-05	7.438564e-06	7.2460578e-06
209.5	3.472819e-05	1.3157393e-05	1.0654085e-05
210	4.0609157e-05	2.273693e-05	2.0378734e-05
210.5	5.326825e-05	4.2395702e-05	1.7280369e-05
211	9.4482208e-05	0.00010723863	8.130867e-05
211.5	0.00048201723	0.00077672601	0.00025474838
212	4.1625443e-05	0.00010248226	5.6892974e-05
212.5	1.3820313e-05	5.9258696e-05	2.2600205e-05
213	3.6334089e-06	4.3382174e-05	1.4479145e-05
213.5	1.8098332e-06	3.5076086e-05	1.5114195e-05
214	5.2999286e-06	2.9818933e-05	4.9569802e-06
214.5	7.7387286e-06	2.6274218e-05	1.0213366e-05
215	9.6008142e-06	2.3568136e-05	2.2886025e-06
215.5	1.1046626e-05	2.1407017e-05	5.1082358e-06
216	1.2237672e-05	1.9548846e-05	2.232255e-06
216.5	1.3182668e-05	1.7828303e-05	5.7028779e-07
217	1.3950651e-05	1.6187851e-05	2.3902285e-06
217.5	1.4548594e-05	1.4533148e-05	2.2902046e-06
218	1.5019841e-05	1.2853643e-05	1.3944397e-06
218.5	1.5378795e-05	1.1134885e-05	3.0935059e-06
219	1.5612135e-05	9.3652809e-06	1.0200267e-06
219.5	1.5732709e-05	7.5326639e-06	2.4188562e-06
220	1.5738276e-05	5.6445692e-06	3.957576e-06
220.5	1.5580774e-05	3.6400866e-06	1.6005608e-06
221	1.5221897e-05	1.5029302e-06	5.9918518e-06
221.5	1.4671865e-05	8.31468e-07	1.8084078e-06
222	1.3758633e-05	3.4771773e-06	6.034903e-06
222.5	1.2534062e-05	6.4445228e-06	3.5024191e-06
223	1.0901165e-05	9.9593648e-06	4.0071482e-06
223.5	8.7839383e-06	1.4085456e-05	5.8951603e-06
224	6.0594548e-06	1.9033825e-05	1.0336644e-06
224.5	2.6110808e-06	2.517979e-05	7.2191274e-06
225	2.0181672e-06	3.2825845e-05	1.1532001e-06
225.5	8.377953e-06	4.3079411e-05	5.132847e-06
226	1.7562721e-05	5.7452074e-05	1.0388597e-06
226.5	3.2125506e-05	7.9941608e-05	3.7762997e-06
227	5.9252555e-05	0.000121771	1.6479954e-06
227.5	0.00013031397	0.00023077586	3.755787e-05
228	0.00093654601	0.0014759994	2.4462256e-06
228.5	0.00024289307	0.00034905797	6.818346e-05
229	0.00011765825	0.00015581863	1.0956833e-05
229.5	7.9624519e-05	9.8923493e-05	1.4487915e-05
230	6.020473e-05	7.0828423e-05	1.2270854e-05
230.5	4.7598436e-05	5.3653407e-05	2.850608e-06
231	3.8198605e-05	4.1507277e-05	1.0135514e-05
231.5	3.053742e-05	3.2255413e-05	1.2125645e-06
232	2.3959061e-05	2.4700255e-05	5.0216138e-06
232.5	1.8041081e-05	1.8267711e-05	1.7299251e-06
233	1.2436277e-05	1.2646668e-05	1.3756876e-06
233.5	7.0699103e-06	7.5680158e-06	1.3976099e-06
234	1.8098308e-06	2.9418162e-06	6.7947704e-06
234.5	3.4298043e-06	1.3665999e-06	2.3617936e-06
235	8.7502515e-06	5.4308765e-06	9.7626603e-06
235.5	1.4212174e-05	9.3497622e-06	5.5159391e-06
236	1.9924646e-05	1.3178597e-05	1.0140733e-05
236.5	2.5949943e-05	1.7028151e-05	1.0285666e-05
237	3.2409438e-05	2.0958594e-05	9.2151481e-06
237.5	3.9450438e-05	2.5049359e-05	1.4753609e-05
238	4.722105e-05	2.9448315e-05	8.9738947e-06
238.5	5.5866515e-05	3.4154903e-05	1.6831867e-05
239	6.5886718e-05	3.9466625e-05	1.0851258e-05
239.5	7.7761684e-05	4.5518741e-05	1.5150676e-05
240	9.2400813e-05	5.2690026e-05	1.4914404e-05
240.5	0.00011124834	6.1751392e-05	9.8902977e-06
241	0.00013691736	7.3606557e-05	1.90703e-05
241.5	0.00017472692	9.1050651e-05	2.3107168e-06
242	0.00023737117	0.00011957481	1.8695129e-05
242.5	0.00036469471	0.00017733907	8.7174752e-06
243	0.00077588467	0.00036397011	1.2224922e-05
243.5	0.0062002848	0.0027979354	0.0002338893
244	0.00061474092	0.00026709818	7.0732101e-05
244.5	0.00031991719	0.00013353067	1.8800945e-05
245	0.00021420527	8.5603435e-05	3.9780535e-05
245.5	0.00015919319	6.083092e-05	1.761677e-05
246	0.00012522202	4.5481807e-05	2.6007326e-05
246.5	0.00010215754	3.5106708e-05	1.982582e-05
247	8.5367404e-05	2.7441644e-05	1.5970201e-05
247.5	7.2493329e-05	2.1575267e-05	1.9979504e-05
248	6.2317186e-05	1.6895506e-05	9.6756425e-06
248.5	5.3933182e-05	1.3018673e-05	1.6392749e-05
249	4.6880238e-05	9.7500278e-06	6.7973841e-06
249.5	4.0781804e-05	6.8523354e-06	9.4433232e-06
250	3.5350886e-05	4.2115843e-06	5.7148638e-06
250.5	3.0400178e-05	1.7027857e-06	1.1765841e-06
251	2.5734616e-05	7.9772169e-07	3.8066432e-06
251.5	2.1209605e-05	3.3998407e-06	6.0454776e-06
252	1.6682516e-05	6.1817933e-06	1.0800797e-06
252.5	1.19792e-05	9.3113398e-06	1.0941257e-05
253	6.9813013e-06	1.2877747e-05	9.8895545e-06
253.5	1.4227973e-06	1.707094e-05	1.4108543e-05
254	5.0894516e-06	2.219362e-05	2.1807459e-05
254.5	1.2852458e-05	2.8488827e-05	1.8440517e-05
255	2.2699869e-05	3.6765695e-05	3.5325544e-05
255.5	3.5972743e-05	4.7966934e-05	2.8973938e-05
256	5.5099928e-05	6.423011e-05	5.0571308e-05
256.5	8.5395222e-05	9.0410583e-05	5.6262814e-05
257	0.00014196205	0.0001389277	7.8539113e-05
257.5	0.00028754772	0.00026386171	0.00016211672
258	0.00149191	0.0012970012	0.00049845878
258.5	0.00061910009	0.00051296042	0.00026971035
259	0.00028475479	0.00022553347	6.3453185e-05
259.5	0.00019556567	0.00014804103	5.2827519e-05
260	0.00015412567	0.00011180916	2.6493928e-05
260.5	0.00013025753	9.0240204e-05	1.3691959e-05
261	0.00011489085	7.5755526e-05	1.4593701e-05
261.5	0.0001039982	6.5100932e-05	2.0713783e-06
262	9.598811e-05	5.6724741e-05	5.0928103e-06
262.5	8.9917075e-05	4.9886482e-05	7.8904245e-06
263	8.5100351e-05	4.3945734e-05	4.5996171e-06
263.5	8.1217221e-05	3.8695796e-05	9.0679067e-06
264	7.8052313e-05	3.3845826e-05	1.3148389e-05
264.5	7.5454447e-05	2.9245443e-05	9.5696747e-06
265	7.3259134e-05	2.4763383e-05	1.8568344e-05
265.5	7.1442803e-05	2.0255356e-05	1.1846861e-05
266	6.9922293e-05	1.5628271e-05	1.9993896e-05
266.5	6.8693208e-05	1.0751784e-05	1.6471763e-05
267	6.774381e-05	5.5201109e-06	1.8279363e-05
267.5	6.7045484e-05	2.8051047e-07	2.2085867e-05
268	6.6645861e-05	6.7715282e-06	1.5925955e-05
268.5	6.6629904e-05	1.4381883e-05	2.6149777e-05
269	6.7100003e-05	2.3527852e-05	1.5883476e-05
269.5	6.806741e-05	3.5043141e-05	2.6381117e-05
270	7.0157079e-05	5.0578325e-05	2.0830825e-05
270.5	7.3996753e-05	7.2879137e-05	2.161376e-05
271	8.1119716e-05	0.00010969317	3.3863277e-05
271.5	9.7146706e-05	0.00018358689	1.173033e-05
272	0.00015268412	0.00042131438	8.4815671e-05
272.5	0.00074061677	0.0032939427	8.4598615e-05
273	3.9327137e-05	0.00036833202	2.4168196e-05
273.5	1.4145361e-06	0.00020213944	5.7133153e-06
274	1.1344366e-05	0.00014117878	9.9091701e-06
274.5	1.7455586e-05	0.00010897683	7.1984694e-07
275	2.0574635e-05	8.8731692e-05	1.4118257e-05
275.5	2.2150452e-05	7.4372617e-05	7.2498633e-07
276	2.2875289e-05	6.3669975e-05	1.0790761e-05
276.5	2.3122846e-05	5.5090065e-05	3.1976317e-06
277	2.2868341e-05	4.8007861e-05	4.7646781e-06
277.5	2.2302952e-05	4.1980546e-05	5.4008209e-06
278	2.1553346e-05	3.6670463e-05	6.2580991e-07
278.5	2.0556303e-05	3.1949519e-05	5.0614604e-06
279	1.9356073e-05	2.758828e-05	3.6151798e-06
279.5	1.7984461e-05	2.3516225e-05	1.4568532e-06
280	1.6425276e-05	1.9628197e-05	4.1427329e-06
280.5	1.4667368e-05	1.5827028e-05	4.5520949e-06
281	1.2683206e-05	1.2036165e-05	3.8768644e-06
281.5	1.0432777e-05	8.179095e-06	1.0817379e-05
282	7.8862262e-06	4.1253512e-06	5.2176609e-06
282.5	4.9474239e-06	2.3593575e-07	1.5343093e-05
283	1.4697501e-06	5.0946476e-06	1.016081e-05
283.5	2.8087115e-06	1.0821953e-05	1.7274761e-05
284	8.1393206e-06	1.7777707e-05	1.978363e-05
284.5	1.5298387e-05	2.7095274e-05	1.8127931e-05
285	2.5935134e-05	4.0548891e-05	3.5068431e-05
285.5	4.3292133e-05	6.2919805e-05	2.3618992e-05
286	7.9542913e-05	0.00011030933	6.7288828e-05
286.5	0.0002135983	0.000285237	8.3504967e-05
287	0.00060780357	0.00079350666	0.00026079654
287.5	0.00014193939	0.00018324188	4.9417716e-05
288	8.4027426e-05	0.00010814591	8.8162338e-06
288.5	6.1035926e-05	7.8737095e-05	1.6331936e-05
289	4.8026084e-05	6.2668421e-05	4.8352392e-06
289.5	3.9525653e-05	5.2766472e-05	3.4508294e-06
290	3.3434495e-05	4.5869093e-05	6.4101767e-06
290.5	2.8692945e-05	4.0870755e-05	5.4873369e-06
291	2.4757622e-05	3.7105999e-05	5.67536e-06
291.5	2.1417563e-05	3.4119869e-05	1.0887156e-05
292	1.855624e-05	3.1818164e-05	5.8432886e-06
292.5	1.589425e-05	2.9914532e-05	1.2594117e-05
293	1.3445978e-05	2.8388422e-05	7.6895111e-06
293.5	1.1153698e-05	2.7127987e-05	1.1356748e-05
294	8.9391156e-06	2.6078692e-05	1.0349545e-05
294.5	6.7484179e-06	2.521862e-05	8.8591716e-06
295	4.5596122e-06	2.4471531e-05	1.2120108e-05
295.5	2.3339909e-06	2.3842017e-05	6.864562e-06
296	1.7814685e-09	2.3284678e-05	1.1598488e-05
296.5	2.4782335e-06	2.2792292e-05	6.3254571e-06
297	5.208785e-06	2.2314735e-05	8.3621112e-06
297.5	8.2511649e-06	2.1869127e-05	6.8182943e-06
298	1.1751639e-05	2.1374522e-05	3.2097852e-06
298.5	1.5940859e-05	2.0816487e-05	6.5895683e-06
299	2.1156949e-05	2.0143941e-05	2.3793685e-06
299.5	2.784193e-05	1.916294e-05	3.0596364e-06
300	3.6953433e-05	1.7899941e-05	7.5137138e-06
300.5	5.0572694e-05	1.5765893e-05	7.6025874e-06
301	7.2636309e-05	1.2193433e-05	1.4166108e-05
301.5	0.00011597268	4.945025e-06	3.789888e-05
302	0.00024218577	1.7203634e-05	4.6961859e-05
302.5	0.0059764594	0.0010138145	0.0023230534
303	0.00029696982	7.8000605e-05	6.9670268e-05
303.5	0.0001525479	5.2887683e-05	5.3864849e-05
304	0.00010617391	4.4895727e-05	3.142575e-05
304.5	8.2997947e-05	4.117007e-05	2.2277689e-05
305	6.9171549e-05	3.8793641e-05	2.2840419e-05
305.5	6.0093555e-05	3.7405118e-05	1.1573023e-05
306	5.3616839e-05	3.6355042e-05	1.6046734e-05
306.5	4.8742455e-05	3.5583037e-05	7.4525691e-06
307	4.4970505e-05	3.4994375e-05	9.1004529e-06
307.5	4.2044634e-05	3.4438153e-05	5.8077324e-06
308	3.9598528e-05	3.399586e-05	2.8594963e-06
308.5	3.7565167e-05	3.3532356e-05	4.1375769e-06
309	3.5884967e-05	3.3076964e-05	1.589873e-06
309.5	3.4425994e-05	3.2607578e-05	1.1745344e-06
310	3.3150739e-05	3.2094069e-05	4.0126861e-06
310.5	3.2028567e-05	3.1551252e-05	3.1680006e-06
311	3.102636e-05	3.0941576e-05	5.1267925e-06
311.5	3.0108778e-05	3.0264752e-05	7.9268221e-06
312	2.9251662e-05	2.9509871e-05	6.3676247e-06
312.5	2.8433534e-05	2.8657468e-05	1.1829838e-05
313	2.7632627e-05	2.7672072e-05	8.9889121e-06
313.5	2.6840606e-05	2.6563657e-05	1.4162194e-05
314	2.6016771e-05	2.5246003e-05	1.3539762e-05
314.5	2.5091242e-05	2.3700832e-05	1.5280869e-05
315	2.4115863e-05	2.1853059e-05	1.9525626e-05
315.5	2.2975042e-05	1.9514333e-05	1.6848988e-05
316	2.1476302e-05	1.6633404e-05	2.6035068e-05
316.5	1.9647195e-05	1.2668319e-05	2.1669425e-05
317	1.7077944e-05	7.0743511e-06	3.2929726e-05
317.5	1.2977733e-05	1.7369959e-06	3.5614143e-05
318	5.112441e-06	1.8551009e-05	4.6023637e-05
318.5	1.5794355e-05	6.358082e-05	9.659879e-05
319	0.00038335942	0.00085942044	0.00051312461
319.5	8.3925109e-05	0.00014961158	0.0001014902
320	5.3571797e-05	8.4896024e-05	1.9891703e-05
320.5	4.408758e-05	6.4680707e-05	1.7815925e-05
321	3.9399824e-05	5.4230635e-05	6.6637174e-06
321.5	3.6512443e-05	4.7853522e-05	6.1796752e-07
322	3.4397913e-05	4.3231111e-05	2.4581549e-06
322.5	3.2787517e-05	3.9674053e-05	5.7519017e-06
323	3.1565343e-05	3.6754933e-05	1.221827e-06
323.5	3.0435627e-05	3.4200074e-05	7.2621152e-06
324	2.9446778e-05	3.196806e-05	5.1578498e-06
324.5	2.857205e-05	2.9867695e-05	6.6289926e-06
325	2.7759185e-05	2.7916766e-05	8.4048206e-06
325.5	2.6974465e-05	2.6039598e-05	5.9053575e-06
326	2.6236273e-05	2.4213638e-05	9.9619006e-06
326.5	2.5548898e-05	2.2426482e-05	6.1915236e-06
327	2.4872591e-05	2.0632198e-05	9.5049674e-06
327.5	2.4238092e-05	1.8831129e-05	7.5540148e-06
328	2.3631442e-05	1.6991031e-05	7.689714e-06
328.5	2.3071432e-05	1.5104246e-05	9.0720403e-06
329	2.2571403e-05	1.3119298e-05	5.7786937e-06
329.5	2.2143059e-05	1.1051421e-05	9.4851275e-06
330	2.177829e-05	8.8119563e-06	4.9130319e-06
330.5	2.1572193e-05	6.3852114e-06	7.9460825e-06
331	2.1555289e-05	3.7024766e-06	5.4757846e-06
331.5	2.1715142e-05	5.9492499e-07	4.5283662e-06
332	2.2282549e-05	2.9518335e-06	6.6578718e-06
332.5	2.3412739e-05	7.3817744e-06	2.5506949e-07
333	2.5369385e-05	1.3020879e-05	6.5381379e-06
333.5	2.8709684e-05	2.0771016e-05	3.5539724e-06
334	3.5005569e-05	3.2787866e-05	1.7259868e-06
334.5	4.7971208e-05	5.4057777e-05	6.626415e-06
335	8.2536193e-05	0.00010780454	2.2447477e-05
335.5	0.00038358317	0.00054696725	4.078167e-05
336	0.00014655824	0.00021847605	7.2842393e-05
336.5	6.4211711e-05	9.6838412e-05	9.3423759e-06
337	4.31656e-05	6.3338684e-05	2.1177925e-05
337.5	3.4232242e-05	4.7503564e-05	9.2440361e-06
338	2.9636362e-05	3.7835824e-05	9.5221171e-06
338.5	2.6941503e-05	3.1210861e-05	1.0004259e-05
339	2.5535721e-05	2.6276043e-05	4.1646328e-06
339.5	2.4808415e-05	2.2298279e-05	8.9492755e-06
340	2.4462685e-05	1.9051158e-05	2.4071437e-06
340.5	2.4428434e-05	1.6203295e-05	6.1075161e-06
341	2.4607075e-05	1.3690568e-05	2.746965e-06
341.5	2.4911494e-05	1.1406239e-05	2.5356463e-06
342	2.526655e-05	9.2739896e-06	3.4606193e-06
342.5	2.5689129e-05	7.2722583e-06	3.0552759e-07
343	2.6123978e-05	5.3319419e-06	3.106243e-06
343.5	2.6529924e-05	3.4351754e-06	1.5413681e-06
344	2.6900429e-05	1.553258e-06	1.1538363e-06
344.5	2.7189485e-05	3.4558626e-07	1.2479152e-06
345	2.7373356e-05	2.303993e-06	1.8910968e-06
345.5	2.7443653e-05	4.3226511e-06	5.3125833e-07
346	2.7297905e-05	6.4897819e-06	4.7562376e-06
346.5	2.6914645e-05	8.8216431e-06	8.2847251e-07
347	2.624697e-05	1.1395638e-05	6.3161971e-06
347.5	2.5141675e-05	1.436377e-05	3.3144942e-06
348	2.3428485e-05	1.7759039e-05	6.2310367e-06
348.5	2.0896229e-05	2.1975053e-05	8.2609062e-06
349	1.7204121e-05	2.7294006e-05	5.6894891e-06
349.5	1.1404122e-05	3.4447875e-05	1.5298532e-05
350	2.0584018e-06	4.5066526e-05	7.9069262e-06
350.5	1.4312803e-05	6.2388834e-05	2.5637776e-05
351	5.0115622e-05	9.8419793e-05	2.4356005e-05
351.5	0.00017593946	0.00022076259	6.819724e-05
352	0.0010433982	0.00095173261	0.00034952649
352.5	0.00021043557	0.00014915558	3.2250724e-05
353	0.00013958671	7.9224245e-05	3.6295545e-05
353.5	0.00011336943	5.2937136e-05	1.1039932e-05
354	9.9577781e-05	3.8714738e-05	1.8090469e-05
354.5	9.1268026e-05	2.9698416e-05	9.7472516e-06
355	8.5597726e-05	2.3340145e-05	9.3489963e-06
355.5	8.1390556e-05	1.8480259e-05	1.0388149e-05
356	7.8081731e-05	1.46464e-05	5.0131908e-06
356.5	7.5390696e-05	1.1381733e-05	9.8981537e-06
357	7.304544e-05	8.5855938e-06	3.9996495e-06
357.5	7.0875937e-05	6.0764361e-06	7.8022825e-06
358	6.8870626e-05	3.7745188e-06	5.1429392e-06
358.5	6.6900559e-05	1.6287725e-06	5.0370968e-06
359	6.4914493e-05	4.462615e-07	6.7042514e-06
359.5	6.2862631e-05	2.4675775e-06	3.0089108e-06
360	6.0705359e-05	4.4900693e-06	7.1632774e-06
360.5	5.8384377e-05	6.5385357e-06	2.6514522e-06
361	5.5872574e-05	8.6760735e-06	5.8511639e-06
361.5	5.3080576e-05	1.0906617e-05	3.887645e-06
362	4.994029e-05	1.3331389e-05	3.2397914e-06
362.5	4.6405221e-05	1.5982303e-05	5.5020629e-06
363	4.2315591e-05	1.8948831e-05	6.3534535e-07
363.5	3.7482503e-05	2.2411878e-05	5.7197602e-06
364	3.1685195e-05	2.6417988e-05	6.7916778e-07
364.5	2.4616498e-05	3.1404315e-05	2.9130335e-06
365	1.5484269e-05	3.7698641e-05	3.7736816e-07
365.5	3.2345902e-06	4.6103859e-05	4.0197246e-06
366	1.4092338e-05	5.8296691e-05	3.1922859e-07
366.5	4.1664616e-05	7.7345668e-05	1.7234133e-05
367	9.3132874e-05	0.00011345556	7.9573732e-06
367.5	0.00022778761	0.00020814416	5.976128e-05
368	0.0016999085	0.0012488188	0.00027338567
368.5	0.00049870086	0.00030637845	9.2911659e-05
369	0.00025421803	0.00013350193	5.5644777e-05
369.5	0.00018254298	8.3726222e-05	2.8203122e-05
370	0.00014771902	5.9520006e-05	3.6200687e-05
370.5	0.00012647436	4.5007065e-05	2.0824974e-05
371	0.00011166723	3.5157485e-05	2.6771493e-05
371.5	0.00010046296	2.7817769e-05	2.0709451e-05
372	9.1479069e-05	2.2105758e-05	2.0026789e-05
372.5	8.388244e-05	1.7325989e-05	2.1506372e-05
373	7.7139913e-05	1.3232762e-05	1.5980401e-05
373.5	7.1073922e-05	9.5864753e-06	2.0791841e-05
374	6.5423051e-05	6.2288524e-06	1.4685293e-05
374.5	6.0016386e-05	3.084261e-06	1.8104811e-05
375	5.4780301e-05	3.5600107e-08	1.5261821e-05
375.5	4.9603036e-05	2.967248e-06	1.4352191e-05
376	4.4405669e-05	5.9833132e-06	1.5979871e-05
376.5	3.9122382e-05	9.0746192e-06	1.1069596e-05
377	3.3644116e-05	1.2310448e-05	1.5159622e-05
377.5	2.7900307e-05	1.5722881e-05	9.2691004e-06
378	2.179507e-05	1.9439423e-05	1.188677e-05
378.5	1.5175335e-05	2.3513407e-05	8.8748024e-06
379	7.8405695e-06	2.8081525e-05	6.4980331e-06
379.5	4.3205738e-07	3.3363739e-05	8.2998677e-06
380	9.933689e-06	3.9495765e-05	2.3836772e-07
380.5	2.1366907e-05	4.7007893e-05	4.9905735e-06
381	3.5527993e-05	5.639183e-05	5.9211782e-06
381.5	5.3863213e-05	6.8720892e-05	4.5218701e-06
382	7.9380923e-05	8.6099747e-05	1.3046526e-05
382.5	0.00011833969	0.00011249129	2.6776552e-05
383	0.00018701206	0.00015958215	3.0995016e-05
383.5	0.00034629237	0.00026894625	9.9956439e-05
384	0.0011936786	0.00085028899	0.00023608546
384.5	0.0010733997	0.0007055299	0.00031708896
385	0.00039778521	0.0002417158	0.00010141818
385.5	0.00025211355	0.0001416327	6.9030013e-05
386	0.00018737124	9.6813084e-05	5.8495341e-05
386.5	0.00015006224	7.0891494e-05	3.8252558e-05
387	0.00012530138	5.3528421e-05	4.3028938e-05
387.5	0.00010746012	4.073068e-05	2.7969453e-05
388	9.3675094e-05	3.071272e-05	3.1307043e-05
388.5	8.2443995e-05	2.232714e-05	2.4188933e-05
389	7.3056393e-05	1.510025e-05	2.1274462e-05
389.5	6.4889469e-05	8.5958422e-06	2.1609846e-05
390	5.7587363e-05	2.5739703e-06	1.3692004e-05
390.5	5.089423e-05	3.1362445e-06	1.7503236e-05
391	4.464223e-05	8.7060003e-06	8.9417306e-06
391.5	3.8646365e-05	1.4233305e-05	1.0981698e-05
392	3.2794519e-05	1.9842793e-05	6.1990561e-06
392.5	2.6938266e-05	2.5627476e-05	2.8170456e-06
393	2.0941138e-05	3.1740956e-05	3.3664397e-06
393.5	1.4698673e-05	3.8255349e-05	5.3842722e-06
394	7.9947782e-06	4.5420849e-05	1.9813981e-06
394.5	5.8540893e-07	5.3406314e-05	1.2469206e-05
395	7.8317286e-06	6.2529947e-05	1.18148e-05
395.5	1.7617004e-05	7.3334458e-05	1.8946307e-05
396	2.9656692e-05	8.6344736e-05	2.7232477e-05
396.5	4.5056416e-05	0.00010297171	2.8405762e-05
397	6.5760446e-05	0.00012514207	5.000278e-05
397.5	9.6023763e-05	0.00015708017	5.0184096e-05
398	0.0001455372	0.0002087002	9.0527697e-05
398.5	0.0002427121	0.00030823211	0.00012226886
399	0.00052660808	0.00059791356	0.00025900809
399.5	0.022936354	0.023273727	0.011372179
400	0.0006504365	0.00058918946	0.00025432284
400.5	0.00034320489	0.00027689557	0.00015675348
401	0.00024249551	0.00017239286	8.0439648e-05
401.5	0.0001922771	0.00011917482	7.2422e-05
402	0.00016205758	8.5955958e-05	4.8900369e-05
402.5	0.00014182257	6.2748741e-05	3.8666015e-05
403	0.00012741728	4.517969e-05	3.4767486e-05
403.5	0.00011661419	3.1005823e-05	2.0095644e-05
404	0.00010812765	1.9106977e-05	2.330168e-05
404.5	0.00010141632	8.6212146e-06	9.6616753e-06
405	9.5939042e-05	8.70478e-07	1.1191898e-05
405.5	9.1366769e-05	9.7333176e-06	3.6093432e-06
406	8.7527908e-05	1.8246076e-05	1.2299273e-06
406.5	8.4245853e-05	2.6609906e-05	1.6736177e-06
407	8.1411542e-05	3.50344e-05	1.239688e-05
407.5	7.894357e-05	4.3733691e-05	9.2812355e-06
408	7.6728056e-05	5.2915056e-05	2.1436821e-05
408.5	7.4720371e-05	6.2856095e-05	2.1054043e-05
409	7.2867448e-05	7.3958445e-05	2.924593e-05
409.5	7.1094739e-05	8.6629771e-05	3.7524386e-05
410	6.9251634e-05	0.00010176342	3.9448054e-05
410.5	6.7261775e-05	0.00012046297	5.904071e-05
411	6.5074433e-05	0.00014484547	5.9232611e-05
411.5	6.204391e-05	0.0001790204	9.0124955e-05
412	5.7569089e-05	0.00023134386	0.00010665975
412.5	4.9835181e-05	0.0003254551	0.00015907071
413	3.0971961e-05	0.00055098682	0.00028912071
413.5	8.6665622e-05	0.0019294599	0.00091772332
414	0.00017977645	0.0011787631	0.00067538876
414.5	0.00011587869	0.00043019488	0.00021136874
415	0.00010166005	0.00025293255	0.00014898665
415.5	9.5663117e-05	0.00017220812	9.4747558e-05
416	9.2513068e-05	0.00012541825	7.2176902e-05
416.5	9.0904415e-05	9.4407051e-05	6.092956e-05
417	9.0190208e-05	7.1909138e-05	4.0524187e-05
417.5	9.0012686e-05	5.4705189e-05	4.1356445e-05
418	9.0187244e-05	4.0765022e-05	2.4943931e-05
418.5	9.0794531e-05	2.9144241e-05	2.551026e-05
419	9.1682495e-05	1.9102316e-05	1.6750405e-05
419.5	9.2807981e-05	1.0192281e-05	1.1823976e-05
420	9.4264778e-05	2.1221812e-06	1.0811632e-05
420.5	9.6011184e-05	5.4145512e-06	1.0574193e-06
421	9.807857e-05	1.256039e-05	3.917931e-06
421.5	0.00010050385	1.9516742e-05	6.4243318e-06
422	0.00010337468	2.6426754e-05	5.3690483e-06
422.5	0.00010674942	3.3476243e-05	1.158158e-05
423	0.00011080062	4.0821418e-05	1.674105e-05
423.5	0.00011564646	4.8730955e-05	1.701156e-05
424	0.00012156178	5.749029e-05	2.8999237e-05
424.5	0.00012899108	6.752832e-05	2.6299531e-05
425	0.00013852632	7.960493e-05	4.1831571e-05
425.5	0.00015116965	9.4655699e-05	4.4127519e-05
426	0.00016883742	0.00011490933	5.8442868e-05
426.5	0.00019560957	0.00014422948	7.9515183e-05
427	0.00024024352	0.00019217112	9.5258693e-05
427.5	0.00033110796	0.00028855478	0.00017667219
428	0.00062103008	0.00059139382	0.00030651715
428.5	0.0056129721	0.0059072885	0.003732797
429	0.00039332658	0.00046431394	0.00027206747
429.5	0.00017104692	0.00023183155	0.00014322478
430	9.2513184e-05	0.00014923186	0.00010140205
430.5	5.1769325e-05	0.00010617154	6.4191481e-05
431	2.6655509e-05	7.9785115e-05	6.0908262e-05
431.5	9.5495232e-06	6.161656e-05	3.9204357e-05
432	3.0938377e-06	4.8301961e-05	3.8771461e-05
432.5	1.2991917e-05	3.8063156e-05	2.8524216e-05
433	2.1039398e-05	2.9801719e-05	2.3525349e-05
433.5	2.7791643e-05	2.3052646e-05	2.2104304e-05
434	3.3750662e-05	1.7298168e-05	1.3258871e-05
434.5	3.9126017e-05	1.2339026e-05	1.5835229e-05
435	4.4059114e-05	7.977213e-06	7.1493807e-06
435.5	4.8797221e-05	4.05577e-06	8.4801332e-06
436	5.3423234e-05	5.0019556e-07	3.7734446e-06
436.5	5.8044238e-05	2.8108998e-06	6.3097155e-07
437	6.279289e-05	5.9352718e-06	9.3037543e-07
437.5	6.777411e-05	8.9380866e-06	6.3618719e-06
438	7.3135569e-05	1.1891154e-05	3.4688146e-06
438.5	7.9058312e-05	1.4877327e-05	1.162461e-05
439	8.5715263e-05	1.7939354e-05	1.0673477e-05
439.5	9.3418668e-05	2.1232881e-05	1.5615463e-05
440	0.00010260079	2.4854395e-05	2.0806376e-05
440.5	0.00011390613	2.9006694e-05	2.06657e-05
441	0.00012824997	3.4073981e-05	3.3520862e-05
441.5	0.00014740929	4.0423517e-05	3.1228327e-05
442	0.00017477273	4.9267833e-05	5.0400208e-05
442.5	0.00021693819	6.2543291e-05	5.7315754e-05
443	0.00029189333	8.5693448e-05	8.4612512e-05
443.5	0.00046467072	0.0001387865	0.00015138126
444	0.0013002251	0.00039274104	0.00037272098
444.5	0.0013319515	0.00040826664	0.00049589354
445	0.00040904861	0.00012689726	0.00012379039
445.5	0.00022964171	7.2075148e-05	8.8301325e-05
446	0.00015249397	4.8690134e-05	5.3195238e-05
446.5	0.0001093375	3.546518e-05	3.9482464e-05
447	8.1610932e-05	2.7153867e-05	3.3814963e-05
447.5	6.2034509e-05	2.1285943e-05	1.9977568e-05
448	4.7298158e-05	1.6981298e-05	2.2050512e-05
448.5	3.5702124e-05	1.3688014e-05	1.0824053e-05
449	2.6270919e-05	1.1056844e-05	1.1943772e-05
449.5	1.8221423e-05	8.9793895e-06	6.2758429e-06
450	1.1221757e-05	7.2259689e-06	3.0464736e-06
450.5	4.9850996e-06	5.7897738e-06	2.881897e-06
451	7.4342422e-07	4.5703229e-06	3.8116311e-06
451.5	6.1281168e-06	3.5346205e-06	1.4161764e-06
452	1.1292823e-05	2.6605315e-06	8.2938136e-06
452.5	1.6354152e-05	1.9003347e-06	7.3251573e-06
453	2.1447274e-05	1.2535029e-06	1.1074939e-05
453.5	2.6662793e-05	6.9256043e-07	1.4235631e-05
454	3.2164416e-05	2.2096519e-07	1.3812464e-05
454.5	3.8054506e-05	2.0431324e-07	2.0884598e-05
455	4.4537116e-05	5.3494074e-07	1.8369833e-05
455.5	5.1886438e-05	8.4344393e-07	2.6448142e-05
456	6.0456667e-05	1.0892479e-06	2.6228102e-05
456.5	7.0719743e-05	1.2766656e-06	3.1389028e-05
457	8.3523446e-05	1.4932227e-06	3.8207269e-05
457.5	0.0001004387	1.5505325e-06	3.8637272e-05
458	0.000123829	1.696149e-06	5.588156e-05
458.5	0.00015930064	1.7537578e-06	5.6050929e-05
459	0.00022089848	1.721868e-06	8.9424372e-05
459.5	0.00035664541	1.9498141e-06	0.00012207516
460	0.00092157012	1.2640252e-06	0.00030238693
460.5	0.0015232201	1.7939994e-06	0.00050858303
461	0.0004095478	1.8303624e-06	0.00010058449
461.5	0.00023242942	1.7361428e-06	6.8875178e-05
462	0.00015949963	1.5016885e-06	2.8356851e-05
462.5	0.00011943663	1.5065975e-06	2.5024303e-05
463	9.374719e-05	1.2835233e-06	1.1739006e-05
463.5	7.5621894e-05	1.1469416e-06	5.4321445e-06
464	6.2017823e-05	9.6721328e-07	3.8190918e-06
464.5	5.1370964e-05	7.4687223e-07	5.3015654e-06
465	4.2572271e-05	5.4920574e-07	2.8023002e-06
465.5	3.5122877e-05	2.7263148e-07	1.0874321e-05
466	2.8685503e-05	1.6143755e-08	9.6700649e-06
466.5	2.293511e-05	2.8139383e-07	1.3584819e-05
467	1.768826e-05	6.0791192e-07	1.6233592e-05
467.5	1.2820274e-05	9.5603441e-07	1.5656073e-05
468	8.2144074e-06	1.3510246e-06	2.1370006e-05
468.5	3.7624621e-06	1.7766743e-06	1.8681252e-05
469	6.2106544e-07	2.2456885e-06	2.4467144e-05
469.5	5.0216311e-06	2.7703531e-06	2.3245345e-05
470	9.5185675e-06	3.360777e-06	2.596399e-05
470.5	1.421295e-05	4.0095457e-06	2.8753871e-05
471	1.9235028e-05	4.7849564e-06	2.7347635e-05
471.5	2.4773805e-05	5.6483705e-06	3.3986935e-05
472	3.0970483e-05	6.6898005e-06	3.0448754e-05
472.5	3.8194379e-05	7.9606215e-06	3.7992878e-05
473	4.7038664e-05	9.4865668e-06	3.7003441e-05
473.5	5.816635e-05	1.1584678e-05	4.1207485e-05
474	7.3205215e-05	1.433225e-05	4.8743199e-05
474.5	9.538968e-05	1.8489298e-05	4.7192007e-05
475	0.00013250435	2.550947e-05	7.1430872e-05
475.5	0.00020961862	3.9899826e-05	7.3190969e-05
476	0.00048482094	9.2351088e-05	0.00018353341
476.5	0.0015549736	0.00029216204	0.00039442471
477	0.00029322243	5.4771802e-05	5.4747024e-05
477.5	0.00015834884	2.9282905e-05	2.6629882e-05
478	0.0001060333	1.9243434e-05	9.9550065e-07
478.5	7.7701666e-05	1.3914872e-05	3.060762e-06
479	5.9547001e-05	1.0327401e-05	1.1306259e-05
479.5	4.6733619e-05	7.8422424e-06	8.4764434e-06
480	3.7127729e-05	5.894711e-06	1.3603661e-05
480.5	2.9366198e-05	4.3065592e-06	1.5865772e-05
481	2.2925498e-05	2.9745027e-06	1.4364417e-05
481.5	1.7421436e-05	1.7556653e-06	1.9836026e-05
482	1.2540468e-05	6.9731627e-07	1.5799396e-05
482.5	8.0992476e-06	3.128693e-07	2.0806949e-05
483	3.9899719e-06	1.2593296e-06	1.8274466e-05
483.5	1.2397042e-07	2.171995e-06	1.9822736e-05
484	3.6284626e-06	3.0753273e-06	2.0867517e-05
484.5	7.3034485e-06	3.9635714e-06	1.8455595e-05
485	1.0985765e-05	4.8642273e-06	2.2269148e-05
485.5	1.4733931e-05	5.7802689e-06	1.7987221e-05
486	1.8619094e-05	6.7380455e-06	2.1698327e-05
486.5	2.2734768e-05	7.72198e-06	1.8865151e-05
487	2.7201547e-05	8.8079095e-06	1.9297864e-05
487.5	3.2111924e-05	9.951666e-06	2.0364694e-05
488	3.7662582e-05	1.1237586e-05	1.6256215e-05
488.5	4.4222875e-05	1.2709821e-05	2.0911193e-05
489	5.2041988e-05	1.4370989e-05	1.4012705e-05
489.5	6.1855713e-05	1.6514688e-05	1.8759288e-05
490	7.4886869e-05	1.9139867e-05	1.3603222e-05
490.5	9.3396858e-05	2.2822489e-05	1.2187851e-05
491	0.00012220558	2.8457893e-05	1.4534623e-05
491.5	0.00017505688	3.8334733e-05	2.8823881e-06
492	0.0003091188	6.3597021e-05	1.2062102e-05
492.5	0.0013860735	0.0002621196	0.00016440297
493	0.00052698196	9.0517078e-05	4.2889852e-05
493.5	0.00021350783	3.2321097e-05	3.8170237e-05
494	0.00012951903	1.6430298e-05	3.0727034e-05
494.5	8.9780649e-05	9.0040042e-06	2.0643203e-05
495	6.620971e-05	4.3431733e-06	2.6870175e-05
495.5	5.0441109e-05	1.222519e-06	1.6422802e-05
496	3.8715033e-05	1.1347446e-06	2.2007495e-05
496.5	2.9518505e-05	3.0283205e-06	1.6025018e-05
497	2.1998618e-05	4.5711851e-06	1.6689322e-05
497.5	1.5525443e-05	5.9505506e-06	1.6314308e-05
498	9.7562973e-06	7.1268806e-06	1.2340026e-05
498.5	4.4775021e-06	8.207276e-06	1.5438295e-05
499	4.6424101e-07	9.1993838e-06	9.815113e-06
499.5	5.2567814e-06	1.0115848e-05	1.2736648e-05
500	9.9906624e-06	1.0993318e-05	8.9636549e-06


==> graphics/data/Galerkin5440_sin_r100_QuadOutputErrors.dat <==
0	NaN	NaN	NaN
0.5	0.0082315193	0.004218952	0.027214738
1	0.00088005989	0.00011029364	0.0031638147
1.5	0.00021373878	4.0609228e-05	0.00089754568
2	4.1156955e-05	3.244281e-06	0.00057208459
2.5	3.0044488e-09	5.0342734e-06	0.0001427191
3	5.7017307e-06	3.8031143e-06	8.1881133e-05
3.5	9.8987078e-06	3.1482698e-06	2.8802877e-05
4	1.1350025e-05	3.3803281e-06	2.8113048e-05
4.5	1.1614655e-05	6.0246613e-06	2.440784e-05
5	9.448455e-06	1.4105749e-06	2.176341e-05
5.5	7.8744677e-06	3.9400095e-06	2.8156676e-05
6	6.5792972e-06	2.665011e-06	2.6398189e-05
6.5	4.087525e-06	7.2522447e-08	4.0041613e-06
7	1.2121728e-06	3.892889e-06	1.2186918e-05
7.5	4.3514199e-07	6.1610162e-06	2.1352242e-06
8	7.5145137e-07	2.828797e-06	5.3447844e-06
8.5	9.5895179e-07	3.1533992e-06	2.4063758e-06
9	1.5714781e-06	4.2333189e-06	8.7602989e-06
9.5	3.0983144e-06	5.2593576e-06	6.2416952e-06
10	4.4710626e-06	7.2270468e-06	2.262501e-06
10.5	3.6432508e-06	5.4930613e-06	8.6628159e-06
11	1.3773146e-08	3.4750075e-06	3.7094686e-06
11.5	4.5116321e-06	5.6458448e-06	9.2862493e-06
12	8.6649181e-06	7.3223741e-06	8.2183045e-06
12.5	1.2454172e-05	8.0522029e-06	9.1194066e-06
13	1.5444457e-05	8.8632944e-06	4.8956163e-06
13.5	1.7563959e-05	8.1574027e-06	3.2497144e-06
14	1.9966014e-05	6.9836345e-06	3.4410095e-06
14.5	2.3837914e-05	6.5187209e-06	4.6026087e-06
15	2.9447344e-05	5.9199839e-06	3.3565363e-06
15.5	3.571781e-05	4.7186266e-06	4.8379951e-06
16	4.0784374e-05	4.1156023e-06	3.3398541e-07
16.5	4.3987356e-05	4.0483312e-06	7.67199e-09
17	4.6622589e-05	2.739295e-06	1.8628635e-06
17.5	4.9978486e-05	1.2994754e-06	3.2143242e-06
18	5.3764311e-05	1.466824e-07	1.0320001e-06
18.5	5.731458e-05	2.0575668e-06	5.5893056e-06
19	5.9816743e-05	3.3308911e-06	3.2212186e-06
19.5	6.0976755e-05	3.9395295e-06	6.4745862e-06
20	6.1048389e-05	5.1834391e-06	9.1828173e-06
20.5	5.9762632e-05	6.6103765e-06	6.9325906e-06
21	5.7273364e-05	7.0571682e-06	8.2589023e-06
21.5	5.4652449e-05	7.1070293e-06	7.7851556e-06
22	5.2480763e-05	7.7515643e-06	8.2926235e-06
22.5	5.0694704e-05	8.243003e-06	4.5989392e-06
23	4.9047091e-05	8.4017725e-06	8.191046e-06
23.5	4.6915378e-05	8.3222319e-06	7.6611253e-06
24	4.4108007e-05	9.7502393e-06	6.7007218e-06
24.5	4.0074484e-05	1.0978204e-05	1.1075733e-05
25	3.5177688e-05	1.1442573e-05	8.8105223e-06
25.5	3.0473154e-05	1.2125955e-05	1.2957721e-05
26	2.6076645e-05	1.2369838e-05	1.3036987e-05
26.5	2.2426078e-05	1.2233612e-05	1.5091644e-05
27	1.8953043e-05	1.2258998e-05	1.6633295e-05
27.5	1.4257161e-05	1.20667e-05	1.7763732e-05
28	8.7337729e-06	1.229857e-05	2.051846e-05
28.5	3.1215851e-06	1.2887455e-05	2.114119e-05
29	1.9011763e-06	1.3686521e-05	2.1829165e-05
29.5	5.9090373e-06	1.4429685e-05	2.0556646e-05
30	9.4979124e-06	1.436671e-05	1.7948724e-05
30.5	1.3563294e-05	1.2972351e-05	1.5382951e-05
31	1.8458548e-05	1.0518698e-05	1.3177015e-05
31.5	2.335903e-05	7.4324375e-06	1.0280526e-05
32	2.7015438e-05	4.6427269e-06	1.1348411e-05
32.5	2.9226281e-05	2.4038899e-06	8.9455185e-06
33	3.0288055e-05	5.8498782e-07	9.0425922e-06
33.5	3.0833207e-05	7.4027814e-07	7.3031206e-06
34	3.1395421e-05	1.7516826e-06	4.1119636e-06
34.5	3.1608436e-05	2.5464236e-06	3.6608672e-06
35	3.1181865e-05	3.353115e-06	1.0277377e-07
35.5	2.9969465e-05	3.9303585e-06	1.6232533e-07
36	2.8165064e-05	4.5161283e-06	2.894056e-06
36.5	2.6113574e-05	5.1591047e-06	3.4867637e-06
37	2.4257716e-05	5.8110573e-06	3.9223216e-06
37.5	2.3018868e-05	6.3540958e-06	5.0573178e-06
38	2.2605379e-05	6.7440421e-06	3.8056295e-06
38.5	2.2776468e-05	7.1163785e-06	5.2267677e-06
39	2.3350166e-05	7.3219024e-06	3.828336e-06
39.5	2.4082252e-05	7.4224571e-06	5.1986378e-06
40	2.4535832e-05	7.7159517e-06	5.0125305e-06
40.5	2.4550308e-05	7.8306291e-06	5.4068039e-06
41	2.4309103e-05	7.835957e-06	6.8787833e-06
41.5	2.403527e-05	7.8767228e-06	6.63856e-06
42	2.4342715e-05	8.0472503e-06	8.3619385e-06
42.5	2.5436358e-05	8.372953e-06	8.2939524e-06
43	2.717656e-05	8.6097981e-06	9.4395911e-06
43.5	2.9166089e-05	8.8950936e-06	1.008862e-05
44	3.0794539e-05	9.3090319e-06	1.0199067e-05
44.5	3.1446502e-05	9.4665401e-06	1.1370021e-05
45	3.054418e-05	9.4340262e-06	1.1875167e-05
45.5	2.7889773e-05	9.1909111e-06	1.3471194e-05
46	2.3974461e-05	8.565449e-06	1.4068362e-05
46.5	1.9322954e-05	7.2604547e-06	1.4293252e-05
47	1.4533888e-05	5.4096756e-06	1.3018037e-05
47.5	1.0225195e-05	3.3888968e-06	1.0907879e-05
48	6.5855322e-06	1.6109933e-06	7.1388312e-06
48.5	3.4104901e-06	3.5958624e-07	4.6828268e-06
49	5.3862939e-07	5.2435456e-07	6.0145623e-07
49.5	1.7883273e-06	1.0037806e-06	1.3397529e-06
50	3.4661337e-06	1.1705737e-06	3.8256724e-06
50.5	4.4441192e-06	1.2091393e-06	5.7853741e-06
51	4.8589494e-06	1.1763734e-06	6.2671179e-06
51.5	5.1713637e-06	1.1036386e-06	7.5649476e-06
52	5.7603933e-06	1.0019935e-06	6.7491647e-06
52.5	6.8975057e-06	9.7390484e-07	6.9946811e-06
53	8.6861092e-06	1.0914573e-06	5.5120524e-06
53.5	1.0881993e-05	1.2757857e-06	4.7215716e-06
54	1.3197521e-05	1.5159098e-06	3.6414654e-06
54.5	1.5323597e-05	1.810247e-06	2.1010433e-06
55	1.7186172e-05	2.1254082e-06	1.7899626e-06
55.5	1.8816248e-05	2.4104191e-06	2.1866377e-07
56	2.0381943e-05	2.6966935e-06	3.7415074e-07
56.5	2.2073307e-05	2.9309359e-06	4.7365527e-07
57	2.4011834e-05	3.1139203e-06	5.1109631e-07
57.5	2.6220455e-05	3.1643256e-06	1.7773423e-07
58	2.8538845e-05	3.0986403e-06	4.1333667e-07
58.5	3.0825446e-05	2.9412006e-06	1.1514772e-06
59	3.2876308e-05	2.5694409e-06	1.6407369e-06
59.5	3.4459116e-05	2.0037236e-06	4.2794766e-06
60	3.568405e-05	1.4188692e-06	5.9633475e-06
60.5	3.674851e-05	7.6809502e-07	8.0509675e-06
61	3.75926e-05	2.1402892e-07	9.3251775e-06
61.5	3.8334768e-05	1.0337979e-07	8.4283396e-06
62	3.8662455e-05	1.6986412e-07	6.7243037e-06
62.5	3.7961369e-05	1.5664594e-07	3.4285142e-06
63	3.5664412e-05	2.2958865e-07	5.1307159e-07
63.5	3.1988121e-05	3.7375881e-07	1.4596519e-06
64	2.7411179e-05	5.8617106e-07	2.4709832e-06
64.5	2.2777209e-05	7.4784275e-07	2.9461081e-06
65	1.8403727e-05	7.4374613e-07	2.163855e-06
65.5	1.4482115e-05	6.3133531e-07	2.2726579e-06
66	1.1004893e-05	5.3009481e-07	1.1211413e-06
66.5	7.8260048e-06	4.2106318e-07	9.7678949e-07
67	4.8757099e-06	4.1916226e-07	1.8209319e-07
67.5	2.1389614e-06	4.8136716e-07	3.5066022e-07
68	1.5250974e-07	5.8840067e-07	3.5033875e-07
68.5	1.9575676e-06	6.3699305e-07	1.0316451e-06
69	3.2356439e-06	5.9566833e-07	2.3634505e-07
69.5	3.9361563e-06	3.9124168e-07	5.3899075e-07
70	4.0809109e-06	4.1612981e-08	4.7045723e-07
70.5	3.8454969e-06	6.5173751e-07	8.963113e-07
71	3.418686e-06	1.3786327e-06	1.2533106e-06
71.5	2.9669327e-06	2.1883918e-06	1.9893068e-06
72	2.5859363e-06	2.9923572e-06	1.2675564e-06
72.5	2.3601348e-06	3.7081781e-06	1.4876535e-06
73	2.3171804e-06	4.1840346e-06	2.9067458e-07
73.5	2.5985906e-06	4.5266968e-06	1.4121223e-06
74	3.0918133e-06	4.4783485e-06	3.5423626e-06
74.5	3.9571113e-06	4.1508616e-06	6.1860819e-06
75	5.0331294e-06	3.5652443e-06	8.1174041e-06
75.5	6.1338348e-06	2.9558285e-06	1.1396606e-05
76	6.9222635e-06	2.4508097e-06	1.2610435e-05
76.5	6.7520617e-06	2.2137004e-06	1.4617042e-05
77	5.0442481e-06	2.5737835e-06	1.423601e-05
77.5	1.3318736e-06	3.3893596e-06	1.2675349e-05
78	4.3538404e-06	4.5946431e-06	9.5760602e-06
78.5	1.1319848e-05	5.8038692e-06	4.8550244e-06
79	1.8481381e-05	6.6635586e-06	2.5362029e-07
79.5	2.4727367e-05	6.7976521e-06	3.8166076e-06
80	2.9235853e-05	6.1996655e-06	6.6380167e-06
80.5	3.1727966e-05	5.0212582e-06	7.7723668e-06
81	3.2532457e-05	3.5022812e-06	7.7206311e-06
81.5	3.19671e-05	1.9082304e-06	7.1366589e-06
82	3.0643936e-05	3.0587083e-07	5.5935031e-06
82.5	2.910664e-05	1.0690342e-06	5.1658533e-06
83	2.7531267e-05	2.0191731e-06	3.848058e-06
83.5	2.6152181e-05	2.5939071e-06	4.0249553e-06
84	2.5047307e-05	2.619815e-06	3.9352032e-06
84.5	2.4176714e-05	2.2775337e-06	4.2245806e-06
85	2.3483948e-05	1.5236518e-06	5.2293136e-06
85.5	2.2811447e-05	5.3941792e-07	5.228968e-06
86	2.205218e-05	4.8062197e-07	6.5391971e-06
86.5	2.1084068e-05	1.3613495e-06	6.211748e-06
87	1.9823647e-05	1.9542282e-06	6.7885385e-06
87.5	1.8165201e-05	2.0886322e-06	6.3019827e-06
88	1.6072023e-05	1.7458924e-06	5.2546357e-06
88.5	1.3527076e-05	1.0021761e-06	4.4459657e-06
89	1.0523786e-05	1.0172568e-07	1.7147612e-06
89.5	7.0841084e-06	1.3621874e-06	2.0142993e-07
90	3.2241819e-06	2.5538651e-06	3.2111572e-06
90.5	8.942103e-07	3.522164e-06	5.383787e-06
91	5.177524e-06	4.0583252e-06	7.8432786e-06
91.5	9.5819862e-06	4.1711157e-06	1.0036458e-05
92	1.4053431e-05	3.9784822e-06	1.0707255e-05
92.5	1.8577803e-05	3.5590905e-06	1.2226855e-05
93	2.3155256e-05	3.1745102e-06	1.1824449e-05
93.5	2.7757653e-05	2.9806769e-06	1.2498304e-05
94	3.2213197e-05	3.0507257e-06	1.2276026e-05
94.5	3.6199704e-05	3.3105615e-06	1.2240606e-05
95	3.9276734e-05	3.6267907e-06	1.2202076e-05
95.5	4.1051657e-05	3.8241977e-06	1.1590054e-05
96	4.1329574e-05	3.7757683e-06	1.0887802e-05
96.5	4.010676e-05	3.4923353e-06	9.966997e-06
97	3.7684945e-05	3.0965444e-06	8.7036357e-06
97.5	3.4495931e-05	2.7835145e-06	7.7934047e-06
98	3.0968922e-05	2.6653814e-06	7.0588884e-06
98.5	2.7428969e-05	2.7669876e-06	6.1468273e-06
99	2.4011543e-05	3.0291888e-06	6.2318716e-06
99.5	2.0715465e-05	3.2793254e-06	5.0171162e-06
100	1.7528261e-05	3.3378461e-06	4.9536862e-06
100.5	1.4315143e-05	3.1068539e-06	3.3020747e-06
101	1.1078647e-05	2.5441093e-06	1.951443e-06
101.5	7.8496364e-06	1.727413e-06	2.6952841e-07
102	4.7205186e-06	8.1689257e-07	2.3632708e-06
102.5	1.8328745e-06	5.9338298e-09	3.5371807e-06
103	7.6021815e-07	6.3430298e-07	6.2436683e-06
103.5	3.0324058e-06	9.5717334e-07	6.8240182e-06
104	5.0514836e-06	9.9252453e-07	8.2967279e-06
104.5	6.9731297e-06	8.116139e-07	8.7607963e-06
105	8.9591506e-06	4.9800101e-07	8.7432507e-06
105.5	1.1159046e-05	1.5278752e-07	9.5447551e-06
106	1.3633047e-05	1.6468952e-07	8.7882229e-06
106.5	1.6361095e-05	4.6634931e-07	9.7303243e-06
107	1.9181544e-05	7.6753976e-07	9.0607003e-06
107.5	2.1860952e-05	1.0856911e-06	9.2887723e-06
108	2.4102618e-05	1.4164563e-06	8.8330172e-06
108.5	2.5660157e-05	1.775776e-06	7.7010732e-06
109	2.6306666e-05	2.0334828e-06	7.010792e-06
109.5	2.5982149e-05	2.1098853e-06	4.8767573e-06
110	2.4620732e-05	1.9033129e-06	3.7014681e-06
110.5	2.2282184e-05	1.3733918e-06	1.6849572e-06
111	1.9079628e-05	4.7904488e-07	3.3639558e-07
111.5	1.519095e-05	6.8828706e-07	8.5042471e-07
112	1.0785359e-05	2.0101366e-06	1.8095244e-06
112.5	6.0314894e-06	3.3253963e-06	2.4486136e-06
113	1.1184423e-06	4.4181674e-06	2.7936444e-06
113.5	3.6855436e-06	5.1526978e-06	3.3388285e-06
114	8.1729499e-06	5.443489e-06	3.3343119e-06
114.5	1.2118408e-05	5.242921e-06	3.5991086e-06
115	1.5393853e-05	4.5446916e-06	3.8362682e-06
115.5	1.7986648e-05	3.4375888e-06	3.5176367e-06
116	2.0014522e-05	2.0431367e-06	4.5148436e-06
116.5	2.1683763e-05	5.287423e-07	4.1183988e-06
117	2.319383e-05	9.3380614e-07	5.6960641e-06
117.5	2.4689988e-05	2.1799272e-06	6.1052198e-06
118	2.6232455e-05	3.0989434e-06	7.318531e-06
118.5	2.7810225e-05	3.5358114e-06	8.5908997e-06
119	2.9251603e-05	3.4695067e-06	8.5925254e-06
119.5	3.0430635e-05	2.9928161e-06	9.774627e-06
120	3.1259002e-05	2.1025806e-06	8.5766447e-06
120.5	3.1636477e-05	9.4741021e-07	8.5950905e-06
121	3.1512414e-05	3.7180293e-07	6.9405617e-06
121.5	3.0920752e-05	1.7148894e-06	5.4254621e-06
122	2.9855442e-05	3.0041149e-06	3.9389999e-06
122.5	2.8324838e-05	4.168749e-06	1.3754052e-06
123	2.6341164e-05	5.1652755e-06	6.2919518e-08
123.5	2.3898197e-05	5.9773818e-06	2.6605693e-06
124	2.0995586e-05	6.591872e-06	4.1383536e-06
124.5	1.7672031e-05	6.9947673e-06	6.2426548e-06
125	1.3954282e-05	7.184409e-06	7.9422297e-06
125.5	9.9500549e-06	7.1653262e-06	9.1040063e-06
126	5.7552952e-06	6.9090386e-06	1.0536792e-05
126.5	1.4736007e-06	6.5005579e-06	1.0871655e-05
127	2.6983884e-06	5.9354e-06	1.1461e-05
127.5	6.6639801e-06	5.3313968e-06	1.1282192e-05
128	1.0185988e-05	4.7805353e-06	1.104312e-05
128.5	1.313223e-05	4.345255e-06	1.0618985e-05
129	1.5302446e-05	4.1557035e-06	1.0292211e-05
129.5	1.6530513e-05	4.145245e-06	9.7876586e-06
130	1.6632096e-05	4.2826017e-06	1.0049152e-05
130.5	1.5448721e-05	4.4177401e-06	9.6288319e-06
131	1.2941679e-05	4.3505636e-06	1.0088121e-05
131.5	9.2735286e-06	3.9250771e-06	9.9492524e-06
132	4.7428682e-06	3.0158086e-06	9.5010666e-06
132.5	2.0370644e-07	1.5948669e-06	9.6437823e-06
133	5.0660101e-06	2.5826685e-07	7.9937824e-06
133.5	9.420295e-06	2.3951408e-06	8.0558722e-06
134	1.2908526e-05	4.6858408e-06	6.134909e-06
134.5	1.5496622e-05	6.8798116e-06	5.5625406e-06
135	1.7060959e-05	8.9008941e-06	4.3684582e-06
135.5	1.7668942e-05	1.0581699e-05	2.9343893e-06
136	1.7567408e-05	1.1837212e-05	2.5240355e-06
136.5	1.6912488e-05	1.262079e-05	6.2707659e-07
137	1.5928522e-05	1.2853712e-05	3.6132011e-07
137.5	1.4773324e-05	1.2586841e-05	1.2929874e-06
138	1.3516603e-05	1.1789119e-05	1.9912838e-06
138.5	1.2306041e-05	1.0512361e-05	2.9453184e-06
139	1.1172785e-05	8.8029544e-06	4.1262626e-06
139.5	1.0176418e-05	6.7127732e-06	4.4841769e-06
140	9.3360586e-06	4.3144217e-06	5.7481757e-06
140.5	8.6462315e-06	1.6726456e-06	5.9427593e-06
141	8.0915241e-06	1.1451625e-06	6.8190213e-06
141.5	7.616871e-06	4.0691594e-06	7.1282924e-06
142	7.1227686e-06	6.9888623e-06	7.3864319e-06
142.5	6.5067041e-06	9.859796e-06	7.6199144e-06
143	5.6923853e-06	1.2494385e-05	7.3160029e-06
143.5	4.4671456e-06	1.4803018e-05	6.9962188e-06
144	2.7774882e-06	1.6609375e-05	6.2429552e-06
144.5	5.4551127e-07	1.7713541e-05	5.1602559e-06
145	2.2417045e-06	1.8041029e-05	3.8889765e-06
145.5	5.5330536e-06	1.7375617e-05	2.4795423e-06
146	8.9971453e-06	1.5743488e-05	6.0696915e-07
146.5	1.2314473e-05	1.3179731e-05	3.8396334e-07
147	1.5083556e-05	9.8559125e-06	2.4004879e-06
147.5	1.6892636e-05	6.0633417e-06	2.7053726e-06
148	1.7483046e-05	2.1451093e-06	3.799389e-06
148.5	1.6755386e-05	1.5829973e-06	3.8781748e-06
149	1.4805736e-05	4.8378659e-06	3.3931474e-06
149.5	1.1859458e-05	7.4257583e-06	3.679602e-06
150	8.2394238e-06	9.3466229e-06	2.1853158e-06
150.5	4.2997349e-06	1.0502081e-05	2.5241808e-06
151	3.670534e-07	1.105964e-05	1.2346369e-06
151.5	3.3698464e-06	1.1074972e-05	1.2044865e-06
152	6.757039e-06	1.0665991e-05	8.7777479e-07
152.5	9.6643044e-06	9.9798524e-06	3.9032155e-07
153	1.2132753e-05	9.0596622e-06	8.9975773e-07
153.5	1.4107243e-05	8.0568148e-06	3.0193609e-07
154	1.5571069e-05	6.9837545e-06	1.0114034e-06
154.5	1.6587972e-05	5.8958332e-06	7.4169117e-07
155	1.7160406e-05	4.8130033e-06	1.1167042e-06
155.5	1.7307264e-05	3.7294294e-06	1.3357909e-06
156	1.7065852e-05	2.6486945e-06	1.2950302e-06
156.5	1.6464576e-05	1.5643715e-06	1.7846097e-06
157	1.5557583e-05	4.6822859e-07	1.5943887e-06
157.5	1.4387883e-05	6.426245e-07	1.9675347e-06
158	1.3047761e-05	1.7263103e-06	1.8579698e-06
158.5	1.1524157e-05	2.807537e-06	1.8699695e-06
159	1.00283e-05	3.7832371e-06	1.7220088e-06
159.5	8.6697441e-06	4.6339024e-06	1.4009159e-06
160	7.5883711e-06	5.27513e-06	8.3957765e-07
160.5	6.947827e-06	5.5696168e-06	3.027765e-07
161	6.7964924e-06	5.4799616e-06	8.0518424e-07
161.5	7.2349548e-06	4.8168426e-06	1.5998602e-06
162	8.2420965e-06	3.5509516e-06	2.7073254e-06
162.5	9.7125774e-06	1.6484636e-06	3.8308387e-06
163	1.1373094e-05	8.1924076e-07	4.0143544e-06
163.5	1.2939423e-05	3.676001e-06	5.0707253e-06
164	1.4128219e-05	6.6502323e-06	4.0508129e-06
164.5	1.4758682e-05	9.4936724e-06	4.1981261e-06
165	1.4625588e-05	1.195189e-05	2.7253507e-06
165.5	1.3753887e-05	1.3851937e-05	1.5006829e-06
166	1.2316432e-05	1.5185584e-05	4.2829428e-07
166.5	1.0433204e-05	1.5862602e-05	1.6715578e-06
167	8.2622869e-06	1.6037689e-05	2.2278517e-06
167.5	5.9209076e-06	1.5725774e-05	4.1685735e-06
168	3.6408668e-06	1.5021332e-05	4.577015e-06
168.5	1.4240789e-06	1.4003082e-05	5.5764485e-06
169	5.5879495e-07	1.2673587e-05	6.0676355e-06
169.5	2.3007667e-06	1.1140686e-05	6.0147892e-06
170	3.8067705e-06	9.3762249e-06	6.4163943e-06
170.5	5.0135981e-06	7.4287657e-06	5.715078e-06
171	5.9214383e-06	5.317126e-06	5.6860763e-06
171.5	6.5172679e-06	3.0521343e-06	4.8235665e-06
172	6.8024106e-06	6.6603672e-07	4.2029823e-06
172.5	6.7737327e-06	1.8218965e-06	3.4210016e-06
173	6.4416208e-06	4.3900521e-06	2.4195657e-06
173.5	5.820499e-06	7.0087423e-06	1.7035548e-06
174	4.892977e-06	9.6159093e-06	7.5713446e-07
174.5	3.7145018e-06	1.2198756e-05	1.0557168e-07
175	2.3124099e-06	1.4609514e-05	4.4970325e-07
175.5	6.567656e-07	1.6775497e-05	7.9117788e-07
176	1.2168244e-06	1.8523751e-05	9.1528623e-07
176.5	3.2644769e-06	1.9648021e-05	5.4642678e-07
177	5.4719962e-06	2.0015325e-05	3.6843542e-07
177.5	7.6976723e-06	1.9382619e-05	7.8571628e-07
178	9.8779552e-06	1.7690479e-05	1.2430955e-06
178.5	1.1917502e-05	1.4918758e-05	2.5122571e-06
179	1.3709969e-05	1.1209856e-05	3.3095046e-06
179.5	1.5184681e-05	6.8233283e-06	3.6493625e-06
180	1.630129e-05	2.1421668e-06	4.5004716e-06
180.5	1.7073163e-05	2.475963e-06	3.5144062e-06
181	1.752303e-05	6.6763573e-06	3.7227953e-06
181.5	1.7748565e-05	1.0179645e-05	2.0344006e-06
182	1.7758282e-05	1.2906237e-05	1.0732345e-06
182.5	1.768907e-05	1.4705325e-05	4.4490447e-07
183	1.7470921e-05	1.567364e-05	2.3624234e-06
183.5	1.7229207e-05	1.5836058e-05	3.367328e-06
184	1.6946905e-05	1.528885e-05	5.4400714e-06
184.5	1.6584749e-05	1.4158963e-05	6.1280858e-06
185	1.6134374e-05	1.2492737e-05	7.5449474e-06
185.5	1.559714e-05	1.0454109e-05	8.1163957e-06
186	1.4936694e-05	8.0916572e-06	8.5262777e-06
186.5	1.4199989e-05	5.5075581e-06	8.8888009e-06
187	1.3348212e-05	2.7815296e-06	8.4417933e-06
187.5	1.2375254e-05	2.5732534e-08	8.2864895e-06
188	1.1290596e-05	2.8358794e-06	7.3193109e-06
188.5	1.0092492e-05	5.5912621e-06	6.4396188e-06
189	8.7993353e-06	8.223774e-06	5.1443412e-06
189.5	7.4598456e-06	1.0658116e-05	3.6702286e-06
190	6.0893691e-06	1.2800763e-05	2.0612147e-06
190.5	4.7799056e-06	1.4599878e-05	3.6411866e-07
191	3.5486656e-06	1.5915457e-05	1.5014066e-06
191.5	2.5351872e-06	1.6676757e-05	3.0689323e-06
192	1.8640457e-06	1.6797867e-05	4.784521e-06
192.5	1.6361164e-06	1.6198097e-05	6.1100536e-06
193	1.9648049e-06	1.4883126e-05	7.0268463e-06
193.5	2.8969962e-06	1.283675e-05	8.048136e-06
194	4.4942049e-06	1.0165664e-05	7.7709794e-06
194.5	6.7382981e-06	6.9955649e-06	8.2060493e-06
195	9.5417001e-06	3.5164048e-06	7.0586261e-06
195.5	1.2744747e-05	6.723571e-08	6.4872289e-06
196	1.6143746e-05	3.5205694e-06	5.3159379e-06
196.5	1.9504541e-05	6.6730144e-06	3.7343299e-06
197	2.2610783e-05	9.3671679e-06	3.1106509e-06
197.5	2.5275773e-05	1.1504789e-05	1.2222833e-06
198	2.7359782e-05	1.3079293e-05	1.0176784e-06
198.5	2.8805901e-05	1.4041784e-05	2.5842581e-07
199	2.9579974e-05	1.4498816e-05	4.8465827e-07
199.5	2.9683149e-05	1.4464211e-05	7.2210691e-07
200	2.9156221e-05	1.4022957e-05	1.1260665e-06
200.5	2.8073448e-05	1.3243689e-05	6.1094628e-07
201	2.6528865e-05	1.2152057e-05	9.5752868e-07
201.5	2.4515781e-05	1.0838492e-05	2.8517223e-07
202	2.2114276e-05	9.2979327e-06	2.8413338e-07
202.5	1.9421643e-05	7.5705681e-06	1.3174912e-07
203	1.6482335e-05	5.6764389e-06	4.9533583e-07
203.5	1.3365549e-05	3.6253712e-06	6.4094485e-07
204	1.0144843e-05	1.4447226e-06	1.0956154e-06
204.5	6.9030737e-06	8.3404718e-07	1.1747819e-06
205	3.726259e-06	3.1781451e-06	1.454764e-06
205.5	7.1252139e-07	5.5337158e-06	1.5771395e-06
206	2.0301367e-06	7.8224634e-06	1.6936724e-06
206.5	4.4160803e-06	9.9975306e-06	1.7580599e-06
207	6.3397358e-06	1.1922624e-05	1.9714092e-06
207.5	7.7027962e-06	1.3525483e-05	1.8794542e-06
208	8.4609316e-06	1.4681931e-05	2.3684728e-06
208.5	8.5466799e-06	1.5274157e-05	2.3140397e-06
209	7.9535934e-06	1.523899e-05	2.8980094e-06
209.5	6.7257302e-06	1.4488504e-05	3.3203469e-06
210	4.9581822e-06	1.3035987e-05	3.6258479e-06
210.5	2.802808e-06	1.0925762e-05	4.7012063e-06
211	4.4507352e-07	8.2879947e-06	4.6413231e-06
211.5	1.9362269e-06	5.2685564e-06	5.922159e-06
212	4.1335782e-06	2.1074969e-06	5.8478696e-06
212.5	6.0260803e-06	1.0196068e-06	6.5519382e-06
213	7.5146188e-06	3.905035e-06	6.8265839e-06
213.5	8.5442781e-06	6.386698e-06	6.5693643e-06
214	9.1026167e-06	8.3868337e-06	7.0720213e-06
214.5	9.2372516e-06	9.7834742e-06	6.1546807e-06
215	8.9762806e-06	1.0602442e-05	6.381746e-06
215.5	8.3887085e-06	1.0811463e-05	5.4162762e-06
216	7.5118221e-06	1.0438467e-05	4.9734699e-06
216.5	6.4229733e-06	9.5257054e-06	4.3423362e-06
217	5.1632718e-06	8.0922814e-06	3.3231161e-06
217.5	3.7838617e-06	6.2148702e-06	2.9759348e-06
218	2.3028086e-06	3.9258254e-06	1.8625162e-06
218.5	7.4367453e-07	1.2887758e-06	1.5661951e-06
219	8.7216965e-07	1.6307729e-06	8.4639878e-07
219.5	2.538474e-06	4.7569825e-06	5.396695e-07
220	4.2625252e-06	8.017668e-06	4.0476145e-07
220.5	6.0236454e-06	1.1298266e-05	3.3890651e-07
221	7.8122684e-06	1.4500644e-05	7.0578582e-07
221.5	9.6413848e-06	1.749703e-05	1.2065638e-06
222	1.1412493e-05	2.0124331e-05	1.9835396e-06
222.5	1.314918e-05	2.2270292e-05	3.0774651e-06
223	1.4762878e-05	2.3728477e-05	4.3074225e-06
223.5	1.6179831e-05	2.4386657e-05	5.5800984e-06
224	1.7295534e-05	2.4123377e-05	7.2121271e-06
224.5	1.8006223e-05	2.2865994e-05	8.0996407e-06
225	1.8189145e-05	2.0655603e-05	9.6098666e-06
225.5	1.777299e-05	1.7579361e-05	9.8412012e-06
226	1.6725052e-05	1.3841207e-05	1.0316975e-05
226.5	1.5053189e-05	9.6935687e-06	1.000936e-05
227	1.28196e-05	5.4365534e-06	8.8853951e-06
227.5	1.0127624e-05	1.3163816e-06	8.1805701e-06
228	7.1112164e-06	2.3827539e-06	5.8424297e-06
228.5	3.8571617e-06	5.5326697e-06	4.6584599e-06
229	5.9403326e-07	8.0070095e-06	2.1411686e-06
229.5	2.661683e-06	9.7590939e-06	3.8918155e-07
230	5.7695968e-06	1.0815814e-05	1.44255e-06
230.5	8.6615511e-06	1.1171151e-05	3.4924504e-06
231	1.1276061e-05	1.0936201e-05	4.4321724e-06
231.5	1.3552586e-05	1.0138435e-05	6.1544917e-06
232	1.5435962e-05	8.8651073e-06	6.4640527e-06
232.5	1.6904878e-05	7.1850501e-06	7.247372e-06
233	1.7977715e-05	5.1527549e-06	7.1994843e-06
233.5	1.861799e-05	2.8486079e-06	6.8096666e-06
234	1.8822575e-05	3.2631341e-07	6.3754869e-06
234.5	1.8592904e-05	2.3496237e-06	5.027743e-06
235	1.7922896e-05	5.1171507e-06	3.9669111e-06
235.5	1.6827545e-05	7.8895214e-06	2.0604714e-06
236	1.5355213e-05	1.062289e-05	2.5298129e-07
236.5	1.3499169e-05	1.3182673e-05	1.9133679e-06
237	1.1357902e-05	1.5498262e-05	4.2062444e-06
237.5	9.0110818e-06	1.7438261e-05	6.4779863e-06
238	6.5744778e-06	1.8843321e-05	8.6574828e-06
238.5	4.1442922e-06	1.9637998e-05	1.0744042e-05
239	1.992486e-06	1.961523e-05	1.2210162e-05
239.5	2.843892e-07	1.872952e-05	1.3436078e-05
240	7.9401754e-07	1.6923418e-05	1.3910377e-05
240.5	1.1125735e-06	1.4229833e-05	1.3528111e-05
241	6.2996468e-07	1.0810687e-05	1.3069479e-05
241.5	6.1263701e-07	6.8744366e-06	1.1089535e-05
242	2.4768312e-06	2.7088267e-06	9.8885468e-06
242.5	4.737646e-06	1.3936569e-06	7.3776711e-06
243	7.11532e-06	5.1558421e-06	5.6624302e-06
243.5	9.4186819e-06	8.4347246e-06	3.9150113e-06
244	1.1383256e-05	1.1039321e-05	2.0909832e-06
244.5	1.2936563e-05	1.2988481e-05	1.5867556e-06
245	1.3909682e-05	1.4257612e-05	2.5711385e-07
245.5	1.4356566e-05	1.4887651e-05	6.080828e-07
246	1.4262089e-05	1.4968954e-05	2.830792e-07
246.5	1.35948e-05	1.4513793e-05	8.7346323e-07
247	1.2427666e-05	1.3642444e-05	1.6320741e-06
247.5	1.0827418e-05	1.2373316e-05	2.1789917e-06
248	8.8393525e-06	1.0764611e-05	3.6012406e-06
248.5	6.5707243e-06	8.8577428e-06	4.1972462e-06
249	4.0827284e-06	6.6744202e-06	5.6597319e-06
249.5	1.4723885e-06	4.2494112e-06	6.4641454e-06
250	1.162316e-06	1.604453e-06	7.5044774e-06
250.5	3.6785124e-06	1.2388962e-06	8.4455977e-06
251	5.9806546e-06	4.259486e-06	8.9574025e-06
251.5	7.9090616e-06	7.3927827e-06	9.6979685e-06
252	9.2794238e-06	1.0633284e-05	9.8046342e-06
252.5	9.9084793e-06	1.3848952e-05	1.0002628e-05
253	9.6224053e-06	1.6969682e-05	9.7865269e-06
253.5	8.1941136e-06	1.9846196e-05	9.4031168e-06
254	5.3974395e-06	2.2254204e-05	8.7979538e-06
254.5	1.2144725e-06	2.4047606e-05	8.1847376e-06
255	4.3979556e-06	2.4906852e-05	7.2377857e-06
255.5	1.127881e-05	2.4672375e-05	6.8684335e-06
256	1.9009769e-05	2.3189181e-05	6.1289696e-06
256.5	2.7005766e-05	2.0428794e-05	6.2189258e-06
257	3.4573668e-05	1.6557666e-05	6.54905e-06
257.5	4.0996555e-05	1.1867579e-05	6.9939368e-06
258	4.5733647e-05	6.7579618e-06	8.6503585e-06
258.5	4.8464316e-05	1.6595975e-06	9.3390066e-06
259	4.9108372e-05	3.036467e-06	1.1521488e-05
259.5	4.786154e-05	7.1060065e-06	1.2498835e-05
260	4.5041469e-05	1.0306068e-05	1.4082376e-05
260.5	4.0987978e-05	1.2649025e-05	1.5297026e-05
261	3.6023962e-05	1.4098413e-05	1.5773823e-05
261.5	3.055492e-05	1.4712191e-05	1.6838983e-05
262	2.4800143e-05	1.4580519e-05	1.6438629e-05
262.5	1.8941719e-05	1.3737487e-05	1.6811874e-05
263	1.3201188e-05	1.2320361e-05	1.6013772e-05
263.5	7.6842373e-06	1.035204e-05	1.5364459e-05
264	2.4795225e-06	7.9145435e-06	1.4425439e-05
264.5	2.3291157e-06	5.0594984e-06	1.2848972e-05
265	6.6625022e-06	1.829958e-06	1.1679838e-05
265.5	1.0467863e-05	1.7249261e-06	9.5843264e-06
266	1.3664376e-05	5.5534906e-06	7.9790662e-06
266.5	1.6209718e-05	9.6089509e-06	5.7953425e-06
267	1.8019112e-05	1.3828469e-05	3.741828e-06
267.5	1.8989166e-05	1.8094721e-05	1.7154527e-06
268	1.9027115e-05	2.2357795e-05	4.4495228e-07
268.5	1.8071339e-05	2.6384948e-05	2.2009917e-06
269	1.6000538e-05	3.0035714e-05	3.8858256e-06
269.5	1.2678063e-05	3.3036396e-05	5.1001017e-06
270	8.197044e-06	3.50512e-05	5.7832171e-06
270.5	2.5578064e-06	3.5843799e-05	5.8471415e-06
271	4.0771436e-06	3.5004017e-05	5.3080493e-06
271.5	1.1330282e-05	3.2396564e-05	3.6747325e-06
272	1.8693813e-05	2.7968631e-05	2.080168e-06
272.5	2.5605018e-05	2.1940928e-05	8.2247095e-07
273	3.1481785e-05	1.4803733e-05	2.9369749e-06
273.5	3.5892283e-05	7.2134952e-06	5.4936814e-06
274	3.8645144e-05	1.5183454e-07	7.3857535e-06
274.5	3.9749227e-05	6.6905446e-06	8.1471746e-06
275	3.9470252e-05	1.1988424e-05	9.1175461e-06
275.5	3.8154456e-05	1.5924219e-05	8.0457649e-06
276	3.6125105e-05	1.8389226e-05	7.6757974e-06
276.5	3.3645115e-05	1.958143e-05	5.7183525e-06
277	3.1057358e-05	1.9620766e-05	4.0090099e-06
277.5	2.8480836e-05	1.869693e-05	2.012927e-06
278	2.5990236e-05	1.7011215e-05	5.5834777e-07
278.5	2.3698152e-05	1.4674436e-05	2.3308771e-06
279	2.1619243e-05	1.188164e-05	5.0133947e-06
279.5	1.9729544e-05	8.7033278e-06	6.6549008e-06
280	1.8005483e-05	5.2486939e-06	8.7753829e-06
280.5	1.6427428e-05	1.5974577e-06	1.0333519e-05
281	1.4932958e-05	2.1843835e-06	1.1555631e-05
281.5	1.3476927e-05	6.0327337e-06	1.2790301e-05
282	1.1979403e-05	9.8724313e-06	1.311528e-05
282.5	1.0378857e-05	1.3635686e-05	1.358737e-05
283	8.6165668e-06	1.7243548e-05	1.3117501e-05
283.5	6.6303279e-06	2.0552031e-05	1.2456333e-05
284	4.3115991e-06	2.3494735e-05	1.1157943e-05
284.5	1.6350628e-06	2.5826418e-05	9.3027071e-06
285	1.3660041e-06	2.740261e-05	7.0222966e-06
285.5	4.7806627e-06	2.7985864e-05	4.2821119e-06
286	8.4635527e-06	2.7294035e-05	1.1614376e-06
286.5	1.2212706e-05	2.5206852e-05	1.8382782e-06
287	1.5773727e-05	2.1512135e-05	4.8262514e-06
287.5	1.880647e-05	1.6315903e-05	7.1752727e-06
288	2.0887563e-05	9.859953e-06	8.3605557e-06
288.5	2.1677035e-05	2.6259132e-06	9.0093766e-06
289	2.1003798e-05	4.7430181e-06	7.3907739e-06
289.5	1.8868355e-05	1.1573753e-05	5.7754333e-06
290	1.5509084e-05	1.735055e-05	2.2146109e-06
290.5	1.1255387e-05	2.1728334e-05	1.2072325e-06
291	6.4735874e-06	2.4587919e-05	4.8797315e-06
291.5	1.5422291e-06	2.6054159e-05	8.8942996e-06
292	3.1977466e-06	2.6218216e-05	1.1568538e-05
292.5	7.6533864e-06	2.5394831e-05	1.4909872e-05
293	1.1633804e-05	2.3747053e-05	1.6504733e-05
293.5	1.5034597e-05	2.1490712e-05	1.8356064e-05
294	1.7858606e-05	1.8797492e-05	1.9145509e-05
294.5	2.0091672e-05	1.5757068e-05	1.9326851e-05
295	2.1710351e-05	1.2523113e-05	1.9380124e-05
295.5	2.2705636e-05	9.1264192e-06	1.8219133e-05
296	2.3115811e-05	5.6415503e-06	1.7363753e-05
296.5	2.2920423e-05	2.1113678e-06	1.5356413e-05
297	2.212816e-05	1.4237778e-06	1.3431277e-05
297.5	2.0733441e-05	4.9356258e-06	1.0926019e-05
298	1.8731644e-05	8.361567e-06	8.0243157e-06
298.5	1.6136529e-05	1.166599e-05	5.1182486e-06
299	1.2974062e-05	1.4777701e-05	1.6242897e-06
299.5	9.2229719e-06	1.7570621e-05	1.6486024e-06
300	4.9622148e-06	2.0001057e-05	5.2052191e-06
300.5	3.4468659e-07	2.1815854e-05	8.5203198e-06
301	4.5942604e-06	2.2899934e-05	1.1581444e-05
301.5	9.5818598e-06	2.3016078e-05	1.4100488e-05
302	1.4299792e-05	2.1916491e-05	1.6013033e-05
302.5	1.8402442e-05	1.9519395e-05	1.6626263e-05
303	2.1541426e-05	1.5661298e-05	1.6563211e-05
303.5	2.3340911e-05	1.0514012e-05	1.4728439e-05
304	2.3591348e-05	4.3571673e-06	1.2188115e-05
304.5	2.2337211e-05	2.308132e-06	8.7344442e-06
305	1.9803895e-05	8.9123439e-06	4.4744896e-06
305.5	1.64441e-05	1.4860812e-05	1.1277283e-06
306	1.2749102e-05	1.9772438e-05	2.9379935e-06
306.5	9.163847e-06	2.3388047e-05	5.0243441e-06
307	6.0685976e-06	2.5640039e-05	7.2364868e-06
307.5	3.7546813e-06	2.6664319e-05	7.9854381e-06
308	2.2054801e-06	2.6516296e-05	7.9182377e-06
308.5	1.4957756e-06	2.5466289e-05	7.622278e-06
309	1.6138856e-06	2.3633402e-05	5.8939068e-06
309.5	2.4235882e-06	2.1181186e-05	4.6969775e-06
310	3.8265473e-06	1.8251426e-05	2.2492138e-06
310.5	5.7333801e-06	1.4907725e-05	2.3426533e-07
311	8.0443889e-06	1.1279684e-05	2.2168909e-06
311.5	1.0603045e-05	7.3979975e-06	4.7839444e-06
312	1.3312269e-05	3.3299125e-06	6.9487641e-06
312.5	1.6042776e-05	8.7533342e-07	9.5608267e-06
313	1.8648236e-05	5.1630579e-06	1.1407445e-05
313.5	2.097901e-05	9.4901824e-06	1.3498773e-05
314	2.2845079e-05	1.3763136e-05	1.4942175e-05
314.5	2.40183e-05	1.7906427e-05	1.6084523e-05
315	2.4304013e-05	2.1803783e-05	1.6775578e-05
315.5	2.3406196e-05	2.5259587e-05	1.6729275e-05
316	2.0983464e-05	2.8147816e-05	1.6124447e-05
316.5	1.6843805e-05	3.0138923e-05	1.4702728e-05
317	1.0701232e-05	3.1016755e-05	1.2428476e-05
317.5	2.4129979e-06	3.048555e-05	9.4542697e-06
318	7.9359717e-06	2.8266832e-05	5.7801042e-06
318.5	1.9932047e-05	2.4299555e-05	1.4716142e-06
319	3.2894024e-05	1.8575232e-05	2.4792518e-06
319.5	4.5811669e-05	1.1449832e-05	6.8739805e-06
320	5.747799e-05	3.4587505e-06	9.5962553e-06
320.5	6.6818798e-05	4.6743182e-06	1.207195e-05
321	7.3037425e-05	1.2256699e-05	1.2707083e-05
321.5	7.5800035e-05	1.8638338e-05	1.208433e-05
322	7.5247109e-05	2.349624e-05	1.0827494e-05
322.5	7.1794766e-05	2.6657603e-05	7.7318467e-06
323	6.598483e-05	2.8157338e-05	5.2284227e-06
323.5	5.8565456e-05	2.8197273e-05	1.2551499e-06
324	5.0059932e-05	2.6922454e-05	1.9420221e-06
324.5	4.0924991e-05	2.4649912e-05	5.482391e-06
325	3.1577719e-05	2.1531989e-05	8.8569395e-06
325.5	2.2319436e-05	1.7781558e-05	1.1459052e-05
326	1.3345951e-05	1.3558063e-05	1.4415822e-05
326.5	4.8042108e-06	8.9673822e-06	1.6136834e-05
327	3.1233068e-06	4.1589128e-06	1.8120521e-05
327.5	1.0350862e-05	8.0032951e-07	1.9127584e-05
328	1.676794e-05	5.8112184e-06	1.9819006e-05
328.5	2.2254977e-05	1.0789904e-05	2.0058015e-05
329	2.6692676e-05	1.5631611e-05	1.9427208e-05
329.5	2.993003e-05	2.0256332e-05	1.8596917e-05
330	3.1768652e-05	2.449932e-05	1.6741688e-05
330.5	3.206256e-05	2.8237224e-05	1.4514166e-05
331	3.0567548e-05	3.1275475e-05	1.1447168e-05
331.5	2.7014917e-05	3.336067e-05	7.7415129e-06
332	2.1264506e-05	3.4323247e-05	3.3822161e-06
332.5	1.3156152e-05	3.3801902e-05	1.475442e-06
333	2.6588959e-06	3.1629784e-05	6.9113015e-06
333.5	1.0029694e-05	2.7623067e-05	1.2160295e-05
334	2.4349563e-05	2.1745643e-05	1.7580144e-05
334.5	3.9516565e-05	1.4265374e-05	2.2072031e-05
335	5.4442709e-05	5.5853249e-06	2.5550678e-05
335.5	6.7874133e-05	3.5671364e-06	2.8006268e-05
336	7.8739017e-05	1.2401155e-05	2.8120492e-05
336.5	8.62707e-05	2.0132205e-05	2.7802348e-05
337	9.0186909e-05	2.6232486e-05	2.5018032e-05
337.5	9.0700898e-05	3.031727e-05	2.224609e-05
338	8.8307918e-05	3.240981e-05	1.8379508e-05
338.5	8.3614756e-05	3.262438e-05	1.4280257e-05
339	7.7434943e-05	3.1228233e-05	1.0800692e-05
339.5	7.0327505e-05	2.8576664e-05	6.6847587e-06
340	6.2761701e-05	2.4900905e-05	4.0400937e-06
340.5	5.5151901e-05	2.0553962e-05	8.9817614e-07
341	4.7777379e-05	1.5712024e-05	1.0346e-06
341.5	4.0794642e-05	1.0577404e-05	2.7583084e-06
342	3.4292618e-05	5.3047694e-06	4.0758905e-06
342.5	2.8392786e-05	7.6604801e-09	4.4773305e-06
343	2.3101396e-05	5.2285694e-06	5.0344437e-06
343.5	1.8432185e-05	1.0285878e-05	4.480227e-06
344	1.4397623e-05	1.5088729e-05	4.0518453e-06
344.5	1.0986252e-05	1.954951e-05	2.8476303e-06
345	8.1970591e-06	2.355279e-05	1.3531342e-06
345.5	6.0472209e-06	2.7015839e-05	4.5423769e-07
346	4.4860924e-06	2.9761581e-05	2.8601233e-06
346.5	3.531845e-06	3.1658787e-05	5.3952773e-06
347	3.2106355e-06	3.2522879e-05	8.4498828e-06
347.5	3.461603e-06	3.2118716e-05	1.1705845e-05
348	4.2598689e-06	3.0329013e-05	1.5166963e-05
348.5	5.5802303e-06	2.6905974e-05	1.8699205e-05
349	7.3556996e-06	2.1837516e-05	2.2254343e-05
349.5	9.4032799e-06	1.5187601e-05	2.5185332e-05
350	1.1601472e-05	7.2027981e-06	2.8123195e-05
350.5	1.3782711e-05	1.5747864e-06	2.9603994e-05
351	1.5721394e-05	1.0501335e-05	3.0847834e-05
351.5	1.729938e-05	1.8798219e-05	3.0694198e-05
352	1.8430092e-05	2.5783712e-05	2.9648846e-05
352.5	1.9098009e-05	3.0951737e-05	2.8403704e-05
353	1.9403599e-05	3.4129239e-05	2.5729476e-05
353.5	1.943408e-05	3.5273366e-05	2.4026844e-05
354	1.9247228e-05	3.4671799e-05	2.113792e-05
354.5	1.9055575e-05	3.2608224e-05	1.9288392e-05
355	1.8890422e-05	2.9423089e-05	1.7267263e-05
355.5	1.8787557e-05	2.5464758e-05	1.5473305e-05
356	1.8801805e-05	2.094963e-05	1.4552784e-05
356.5	1.8974086e-05	1.6172006e-05	1.3148221e-05
357	1.9277141e-05	1.1249132e-05	1.2985803e-05
357.5	1.9670955e-05	6.3376013e-06	1.2327769e-05
358	2.0191095e-05	1.5385851e-06	1.2503233e-05
358.5	2.07758e-05	3.080872e-06	1.2743069e-05
359	2.1387935e-05	7.4319175e-06	1.3114269e-05
359.5	2.1994207e-05	1.1459392e-05	1.4106391e-05
360	2.2534665e-05	1.5096334e-05	1.4823239e-05
360.5	2.2949429e-05	1.8273013e-05	1.6276567e-05
361	2.3195267e-05	2.0881586e-05	1.7551199e-05
361.5	2.3138133e-05	2.2868214e-05	1.927179e-05
362	2.2703055e-05	2.4054284e-05	2.1133843e-05
362.5	2.1808328e-05	2.4350644e-05	2.3126724e-05
363	2.0312267e-05	2.3594263e-05	2.5347199e-05
363.5	1.8079929e-05	2.1609247e-05	2.7641209e-05
364	1.5046343e-05	1.836605e-05	2.9858345e-05
364.5	1.1198446e-05	1.3719144e-05	3.2130536e-05
365	6.4794665e-06	7.8091284e-06	3.3990721e-05
365.5	1.080613e-06	8.4127164e-07	3.5420502e-05
366	4.7160456e-06	6.7858165e-06	3.6544193e-05
366.5	1.058206e-05	1.4474351e-05	3.6331951e-05
367	1.6070964e-05	2.1615435e-05	3.6267243e-05
367.5	2.0792805e-05	2.7614191e-05	3.4485203e-05
368	2.4480965e-05	3.2048686e-05	3.2975695e-05
368.5	2.6964885e-05	3.4704019e-05	3.0599459e-05
369	2.8276271e-05	3.566244e-05	2.7955757e-05
369.5	2.860972e-05	3.5027431e-05	2.5868977e-05
370	2.8043589e-05	3.3160918e-05	2.2910809e-05
370.5	2.6840894e-05	3.0328235e-05	2.1285651e-05
371	2.5220562e-05	2.6813315e-05	1.8867743e-05
371.5	2.3329694e-05	2.2888565e-05	1.7470645e-05
372	2.1265242e-05	1.8692051e-05	1.6051263e-05
372.5	1.9153713e-05	1.4439373e-05	1.4782762e-05
373	1.7096208e-05	1.0197681e-05	1.430335e-05
373.5	1.507756e-05	6.0688054e-06	1.3378066e-05
374	1.3161119e-05	2.1217282e-06	1.3500802e-05
374.5	1.1366144e-05	1.5976654e-06	1.3256607e-05
375	9.6866245e-06	5.0289848e-06	1.3718136e-05
375.5	8.129272e-06	8.1208727e-06	1.4358579e-05
376	6.6828235e-06	1.0817516e-05	1.5194797e-05
376.5	5.3045875e-06	1.30566e-05	1.669789e-05
377	4.0192308e-06	1.4725675e-05	1.8201834e-05
377.5	2.7754389e-06	1.5778665e-05	2.0463643e-05
378	1.5090448e-06	1.6037791e-05	2.292271e-05
378.5	2.232191e-07	1.5420578e-05	2.5928651e-05
379	1.1187284e-06	1.3793526e-05	2.9322459e-05
379.5	2.5733998e-06	1.1009603e-05	3.3091397e-05
380	4.1956617e-06	7.0945857e-06	3.6939989e-05
380.5	5.9015892e-06	2.0000204e-06	4.1074755e-05
381	7.6995786e-06	4.0376149e-06	4.4498142e-05
381.5	9.5259107e-06	1.0694141e-05	4.7743907e-05
382	1.122039e-05	1.7492425e-05	4.9730232e-05
382.5	1.2649181e-05	2.3843089e-05	5.0451988e-05
383	1.3670307e-05	2.9206497e-05	5.0298772e-05
383.5	1.4147501e-05	3.3177603e-05	4.7947192e-05
384	1.4052946e-05	3.5540116e-05	4.5620572e-05
384.5	1.3360052e-05	3.627783e-05	4.1314804e-05
385	1.2047426e-05	3.5602774e-05	3.7361899e-05
385.5	1.0270306e-05	3.3685344e-05	3.2758795e-05
386	8.0451505e-06	3.0888108e-05	2.8011462e-05
386.5	5.4176363e-06	2.7427712e-05	2.4029853e-05
387	2.4408425e-06	2.3543227e-05	1.939077e-05
387.5	7.9662383e-07	1.9429578e-05	1.6104907e-05
388	4.2983002e-06	1.5184176e-05	1.2299251e-05
388.5	8.0738175e-06	1.0970397e-05	9.4890056e-06
389	1.2044059e-05	6.8211213e-06	6.8764077e-06
389.5	1.6233664e-05	2.816515e-06	4.5170424e-06
390	2.063315e-05	9.9368136e-07	3.0611617e-06
390.5	2.5218807e-05	4.5665287e-06	1.4325327e-06
391	2.9975802e-05	7.8556172e-06	9.3231891e-07
391.5	3.4871788e-05	1.0795294e-05	4.4109748e-07
392	3.9827737e-05	1.3330854e-05	8.3529011e-07
392.5	4.4813517e-05	1.538057e-05	1.7986614e-06
393	4.9693445e-05	1.6813726e-05	3.3537671e-06
393.5	5.427873e-05	1.7579946e-05	5.9242315e-06
394	5.8369824e-05	1.745513e-05	9.1144275e-06
394.5	6.1701315e-05	1.635876e-05	1.3360808e-05
395	6.3884289e-05	1.4130438e-05	1.8441916e-05
395.5	6.4452992e-05	1.0635546e-05	2.4312079e-05
396	6.3094677e-05	5.9482961e-06	3.0748522e-05
396.5	5.9402853e-05	8.4527064e-08	3.7586036e-05
397	5.3195809e-05	6.5884309e-06	4.373928e-05
397.5	4.4634685e-05	1.3620405e-05	4.9670881e-05
398	3.4199595e-05	2.0400462e-05	5.3381922e-05
398.5	2.2663302e-05	2.6299638e-05	5.5898486e-05
399	1.0996429e-05	3.079111e-05	5.5965142e-05
399.5	6.8216208e-08	3.359776e-05	5.3944165e-05
400	9.4080158e-06	3.4643043e-05	5.0858485e-05
400.5	1.6954918e-05	3.4053059e-05	4.5515405e-05
401	2.2513589e-05	3.2150568e-05	4.0563174e-05
401.5	2.6101284e-05	2.9151646e-05	3.4121244e-05
402	2.7868974e-05	2.5445794e-05	2.8379526e-05
402.5	2.8032452e-05	2.1242958e-05	2.2485512e-05
403	2.6883723e-05	1.6758242e-05	1.6723604e-05
403.5	2.4590614e-05	1.217075e-05	1.1963297e-05
404	2.1286828e-05	7.5566288e-06	6.8456263e-06
404.5	1.7180054e-05	3.0571733e-06	3.1167587e-06
405	1.2326264e-05	1.2983293e-06	8.2277053e-07
405.5	6.7860383e-06	5.442901e-06	3.7432345e-06
406	6.0972266e-07	9.3289914e-06	6.2255352e-06
406.5	6.1924415e-06	1.290866e-05	8.3014805e-06
407	1.3621543e-05	1.6139052e-05	9.3230855e-06
407.5	2.1662125e-05	1.8942288e-05	1.0208066e-05
408	3.0369696e-05	2.1254674e-05	9.8464933e-06
408.5	3.9725815e-05	2.2991318e-05	9.0823791e-06
409	4.9680604e-05	2.3999584e-05	7.2423443e-06
409.5	6.0188146e-05	2.422306e-05	4.5009129e-06
410	7.1120982e-05	2.3429104e-05	8.493653e-07
410.5	8.2196401e-05	2.1533385e-05	3.8973719e-06
411	9.2951488e-05	1.8405442e-05	9.5558885e-06
411.5	0.00010291733	1.3949035e-05	1.5892266e-05
412	0.00011129272	8.3192732e-06	2.2823583e-05
412.5	0.00011721654	1.6657012e-06	2.9566183e-05
413	0.00011996017	5.5069126e-06	3.5570182e-05
413.5	0.00011899125	1.2609102e-05	4.059877e-05
414	0.00011422128	1.8959671e-05	4.3035892e-05
414.5	0.00010611097	2.3971699e-05	4.4267446e-05
415	9.5493757e-05	2.7231098e-05	4.2347742e-05
415.5	8.3439657e-05	2.8661419e-05	3.9393324e-05
416	7.1013023e-05	2.8371021e-05	3.4727085e-05
416.5	5.8982635e-05	2.6636931e-05	2.9062568e-05
417	4.7898671e-05	2.3854488e-05	2.371046e-05
417.5	3.8087357e-05	2.0283953e-05	1.7387619e-05
418	2.9678158e-05	1.6309453e-05	1.2442704e-05
418.5	2.2576049e-05	1.2100391e-05	7.0068667e-06
419	1.6739934e-05	7.8525152e-06	2.7638371e-06
419.5	1.209103e-05	3.6937494e-06	1.0673224e-06
420	8.4320097e-06	3.2218586e-07	4.4665361e-06
420.5	5.6976753e-06	4.0877332e-06	6.6778756e-06
421	3.803756e-06	7.5974154e-06	8.9570436e-06
421.5	2.6792284e-06	1.0804713e-05	9.8571183e-06
422	2.2815827e-06	1.3683281e-05	1.0701101e-05
422.5	2.6057298e-06	1.6198635e-05	1.0542229e-05
423	3.6426513e-06	1.8338396e-05	9.7918533e-06
423.5	5.4725732e-06	2.0033258e-05	8.5527165e-06
424	8.1471933e-06	2.1260134e-05	6.2870027e-06
424.5	1.1736708e-05	2.1954301e-05	3.7432686e-06
425	1.635762e-05	2.2008374e-05	1.7877433e-07
425.5	2.2164448e-05	2.1431706e-05	3.7738591e-06
426	2.9228374e-05	2.0034637e-05	8.3558695e-06
426.5	3.7532881e-05	1.7834556e-05	1.3277089e-05
427	4.7151767e-05	1.4777534e-05	1.831697e-05
427.5	5.7798363e-05	1.0869175e-05	2.2933876e-05
428	6.900163e-05	6.3508688e-06	2.7071617e-05
428.5	8.0106274e-05	1.3953046e-06	2.9493067e-05
429	9.0242864e-05	3.5320503e-06	3.0571787e-05
429.5	9.8467128e-05	8.0018894e-06	2.9374095e-05
430	0.00010405048	1.1576925e-05	2.6032958e-05
430.5	0.0001065932	1.399487e-05	2.1555653e-05
431	0.00010612937	1.5110422e-05	1.4989237e-05
431.5	0.00010308631	1.5063624e-05	9.0428691e-06
432	9.8027018e-05	1.4033618e-05	2.0787342e-06
432.5	9.1558074e-05	1.2277184e-05	3.6346027e-06
433	8.4272281e-05	1.010506e-05	8.866904e-06
433.5	7.6646545e-05	7.6432491e-06	1.3408404e-05
434	6.8888805e-05	5.1511291e-06	1.6347263e-05
434.5	6.1252732e-05	2.6873877e-06	1.9243203e-05
435	5.3894239e-05	3.450442e-07	2.0310895e-05
435.5	4.6787023e-05	1.8194253e-06	2.1335176e-05
436	3.998995e-05	3.8139817e-06	2.1116063e-05
436.5	3.3505764e-05	5.5851512e-06	2.0316115e-05
437	2.7312875e-05	7.1615652e-06	1.9095483e-05
437.5	2.1383552e-05	8.5381383e-06	1.6799319e-05
438	1.5709707e-05	9.7236132e-06	1.4549286e-05
438.5	1.0265782e-05	1.0718651e-05	1.120225e-05
439	5.081673e-06	1.1556587e-05	7.8315005e-06
439.5	1.6602625e-07	1.2215511e-05	3.8011444e-06
440	4.4590686e-06	1.2724495e-05	5.5584541e-07
440.5	8.7221496e-06	1.3094074e-05	5.0286799e-06
441	1.2483668e-05	1.3286532e-05	9.8426237e-06
441.5	1.5628831e-05	1.3389811e-05	1.4382074e-05
442	1.8036348e-05	1.3306287e-05	1.8713838e-05
442.5	1.937348e-05	1.3106251e-05	2.2350699e-05
443	1.9472e-05	1.2783758e-05	2.4889679e-05
443.5	1.8167015e-05	1.2299371e-05	2.5861976e-05
444	1.5318247e-05	1.174518e-05	2.5133803e-05
444.5	1.0993268e-05	1.1057458e-05	2.1769238e-05
445	5.5039451e-06	1.0316422e-05	1.6957586e-05
445.5	6.6155401e-07	9.5327345e-06	9.5912688e-06
446	6.8934755e-06	8.7523511e-06	1.7380872e-06
446.5	1.259084e-05	7.9711004e-06	6.7301913e-06
447	1.7333329e-05	7.2632926e-06	1.4975263e-05
447.5	2.0837941e-05	6.5811205e-06	2.1517641e-05
448	2.3046111e-05	5.9546787e-06	2.7738163e-05
448.5	2.4072176e-05	5.3906387e-06	3.1342392e-05
449	2.4130672e-05	4.8508562e-06	3.4497953e-05
449.5	2.3318327e-05	4.4077059e-06	3.5692694e-05
450	2.188109e-05	3.9767835e-06	3.593846e-05
450.5	2.0017002e-05	3.630637e-06	3.5473309e-05
451	1.7812669e-05	3.3499523e-06	3.3610365e-05
451.5	1.5389228e-05	3.1483777e-06	3.1880206e-05
452	1.2851576e-05	3.0675585e-06	2.883751e-05
452.5	1.0269134e-05	3.0920676e-06	2.6008317e-05
453	7.674573e-06	3.2716662e-06	2.2494186e-05
453.5	5.1259928e-06	3.6258905e-06	1.8799511e-05
454	2.6425298e-06	4.1903583e-06	1.5165023e-05
454.5	2.7064012e-07	4.986566e-06	1.1056736e-05
455	1.975017e-06	6.0870908e-06	7.4356441e-06
455.5	4.0911885e-06	7.4866888e-06	3.5126114e-06
456	6.0768389e-06	9.2632272e-06	1.3865034e-07
456.5	7.8821753e-06	1.1439612e-05	2.9658047e-06
457	9.5440943e-06	1.3997317e-05	5.4664849e-06
457.5	1.1150965e-05	1.7022376e-05	7.0917171e-06
458	1.2626803e-05	2.0348217e-05	7.6651894e-06
458.5	1.4103245e-05	2.3942674e-05	6.9882369e-06
459	1.5702491e-05	2.7586283e-05	4.5938054e-06
459.5	1.7519101e-05	3.0964579e-05	7.8976123e-07
460	1.9644659e-05	3.3804321e-05	4.6849051e-06
460.5	2.2209921e-05	3.5668757e-05	1.1485074e-05
461	2.5254892e-05	3.6317792e-05	1.8463585e-05
461.5	2.872596e-05	3.5594225e-05	2.6176396e-05
462	3.2529184e-05	3.3574206e-05	3.2093893e-05
462.5	3.6471703e-05	3.0443815e-05	3.7674013e-05
463	4.0394254e-05	2.6613752e-05	4.0907046e-05
463.5	4.4160759e-05	2.2372327e-05	4.2704577e-05
464	4.7622511e-05	1.8078445e-05	4.3213581e-05
464.5	5.063963e-05	1.3979671e-05	4.1690689e-05
465	5.32699e-05	1.0206247e-05	4.0108039e-05
465.5	5.5421987e-05	6.9377023e-06	3.673432e-05
466	5.7041618e-05	4.1482385e-06	3.3671606e-05
466.5	5.8150139e-05	1.9226918e-06	2.9766749e-05
467	5.8727473e-05	2.5205691e-07	2.5798047e-05
467.5	5.8720026e-05	8.6461005e-07	2.2060375e-05
468	5.8077377e-05	1.4017071e-06	1.7853375e-05
468.5	5.6774642e-05	1.3814361e-06	1.4488943e-05
469	5.4725573e-05	7.7555137e-07	1.0736098e-05
469.5	5.1856544e-05	4.2847196e-07	7.8217063e-06
470	4.8064036e-05	2.2575124e-06	5.0865048e-06
470.5	4.3242116e-05	4.7190135e-06	2.9026548e-06
471	3.728787e-05	7.8775896e-06	1.5587062e-06
471.5	3.0106043e-05	1.170478e-05	6.9858802e-07
472	2.1559099e-05	1.6237381e-05	1.0691972e-06
472.5	1.162541e-05	2.1446228e-05	2.2768502e-06
473	3.9727647e-07	2.7208917e-05	4.8276565e-06
473.5	1.2060637e-05	3.3455057e-05	8.6690489e-06
474	2.5329431e-05	3.9827334e-05	1.3910358e-05
474.5	3.8766429e-05	4.6009825e-05	2.0340735e-05
475	5.1490225e-05	5.1486814e-05	2.8085076e-05
475.5	6.2392885e-05	5.5645608e-05	3.5963922e-05
476	7.0221497e-05	5.7975317e-05	4.4281603e-05
476.5	7.3906855e-05	5.8005589e-05	5.1246041e-05
477	7.2846266e-05	5.5619808e-05	5.6759132e-05
477.5	6.7009852e-05	5.0997603e-05	6.0282075e-05
478	5.7024155e-05	4.4636551e-05	6.0694614e-05
478.5	4.3915572e-05	3.7143768e-05	5.9761311e-05
479	2.8873164e-05	2.926326e-05	5.5692617e-05
479.5	1.3047587e-05	2.1497204e-05	5.1103583e-05
480	2.587551e-06	1.4313632e-05	4.4846718e-05
480.5	1.7488482e-05	7.9792312e-06	3.8195589e-05
481	3.1183024e-05	2.6178521e-06	3.1646803e-05
481.5	4.341101e-05	1.6599984e-06	2.4501121e-05
482	5.4116972e-05	4.9307237e-06	1.8500912e-05
482.5	6.3265725e-05	7.1652717e-06	1.2054903e-05
483	7.084784e-05	8.4329772e-06	6.8127804e-06
483.5	7.6867592e-05	8.775186e-06	1.784966e-06
484	8.1373322e-05	8.2140703e-06	2.5411469e-06
484.5	8.4331375e-05	6.7979658e-06	5.8891709e-06
485	8.570933e-05	4.5351321e-06	8.9198875e-06
485.5	8.5439664e-05	1.4389563e-06	1.0557463e-05
486	8.341079e-05	2.4855846e-06	1.1752886e-05
486.5	7.9495459e-05	7.2058951e-06	1.1567249e-05
487	7.3549236e-05	1.2749434e-05	1.0403642e-05
487.5	6.5340537e-05	1.9006966e-05	7.9924289e-06
488	5.4720937e-05	2.5942669e-05	4.0973885e-06
488.5	4.1618618e-05	3.3389491e-05	1.1223709e-06
489	2.5904002e-05	4.1074437e-05	7.9059106e-06
489.5	7.7915369e-06	4.8733325e-05	1.6132915e-05
490	1.2253231e-05	5.5778277e-05	2.5477271e-05
490.5	3.3416067e-05	6.1687987e-05	3.5653449e-05
491	5.4519593e-05	6.577988e-05	4.604518e-05
491.5	7.3965434e-05	6.7435901e-05	5.5363687e-05
492	9.0066359e-05	6.6287598e-05	6.3659072e-05
492.5	0.00010139092	6.2225778e-05	6.8653875e-05
493	0.00010699744	5.5576707e-05	7.1477161e-05
493.5	0.00010673195	4.6985909e-05	7.0546847e-05
494	0.00010113224	3.7297108e-05	6.6943896e-05
494.5	9.1217941e-05	2.7292413e-05	6.1323486e-05
495	7.8265187e-05	1.7758426e-05	5.3317399e-05
495.5	6.3558765e-05	9.1171257e-06	4.5377088e-05
496	4.801359e-05	1.7148341e-06	3.5976822e-05
496.5	3.2469521e-05	4.3094554e-06	2.7527011e-05
497	1.7502448e-05	8.955871e-06	1.8932775e-05
497.5	3.4193009e-06	1.2212651e-05	1.1028184e-05
498	9.5834643e-06	1.4225661e-05	4.1764217e-06
498.5	2.138081e-05	1.5035969e-05	2.4712584e-06
499	3.191409e-05	1.4751166e-05	7.4969791e-06
499.5	4.1215819e-05	1.3450121e-05	1.2335468e-05
500	4.9265656e-05	1.1189045e-05	1.569756e-05

